Prominent interference peaks in the dephasing Anderson model

The Anderson model with decoherence features a temporal evolution from localized eigenstates to a uniform spatial distribution bar any interference features. We discuss the growth and decay of pronounced interference peaks on transient time-scales and develop an analytic understanding for the emergence of these peaks.

==> F_q_0_normalised.txt <==
0.0 0.0 -1.0
0.06 0.0 -0.9991974319400179
0.12 0.0 -0.9967629281732683
0.18 0.0 -0.9926310984103
0.24 0.0 -0.9867209430759368
0.3 0.0 -0.9789536971067092
0.36 0.0 -0.9692658580852852
0.42 0.0 -0.9576181390868027
0.48 0.0 -0.9440009893438759
0.54 0.0 -0.9284372594271805
0.6 0.0 -0.9109825383968817
0.66 0.0 -0.8917236490632399
0.72 0.0 -0.8707757481342132
0.78 0.0 -0.8482784371682265
0.84 0.0 -0.8243912463516114
0.9 0.0 -0.7992888060684944
0.96 0.0 -0.773155971902271
1.02 0.0 -0.7461831185659541
1.08 0.0 -0.7185617690264613
1.1400000000000001 0.0 -0.6904806784562885
1.2 0.0 -0.6621224500893975
1.26 0.0 -0.6336607226883447
1.32 0.0 -0.6052579378505766
1.3800000000000001 0.0 -0.5770636700766171
1.44 0.0 -0.5492134833108518
1.5 0.0 -0.5218282641498105
1.56 0.0 -0.49501397348853493
1.62 0.0 -0.46886175429468224
1.68 0.0 -0.4434483326548365
1.74 0.0 -0.4188366514271252
1.8 0.0 -0.3950766800057818
1.86 0.0 -0.3722063491892804
1.92 0.0 -0.35025256637604335
1.98 0.0 -0.32923227283314843
2.04 0.0 -0.30915351123662904
2.1 0.0 -0.2900164778128741
2.16 0.0 -0.27181453904114145
2.22 0.0 -0.254535197906295
2.2800000000000002 0.0 -0.23816099906901697
2.34 0.0 -0.22267036604158127
2.4 0.0 -0.2080383665462813
2.46 0.0 -0.19423740473608017
2.52 0.0 -0.18123784092939724
2.58 0.0 -0.16900854101890847
2.64 0.0 -0.15751735882121096
2.7 0.0 -0.14673155540470006
2.7600000000000002 0.0 -0.13661815992486415
2.82 0.0 -0.12714427676390808
2.88 0.0 -0.11827734386146448
2.94 0.0 -0.10998534707661879
3.0 0.0 -0.10223699527261736

0.0 0.06 -1.011325400267952
0.06 0.06 -1.0104914688169255
0.12 0.06 -1.007970199050795
0.18 0.06 -1.0037056514489395
0.24 0.06 -0.9976246052141923
0.3 0.06 -0.9896547728704892
0.36 0.06 -0.9797381079492905
0.42 0.06 -0.9678399696127492
0.48 0.06 -0.9539548043444844
0.54 0.06 -0.938108933907276
0.6 0.06 -0.9203609863137224
0.66 0.06 -0.9008004629225729
0.72 0.06 -0.8795448937225611
0.78 0.06 -0.8567359907544072
0.84 0.06 -0.8325351647858069
0.9 0.06 -0.8071187225896551
0.96 0.06 -0.7806730123022559
1.02 0.06 -0.7533897337714931
1.08 0.06 -0.7254615812407432
1.1400000000000001 0.06 -0.6970783388224555
1.2 0.06 -0.6684235064508005
1.26 0.06 -0.6396714964700697
1.32 0.06 -0.6109854094066233
1.3800000000000001 0.06 -0.5825153720673261
1.44 0.06 -0.5543974018157399
1.5 0.06 -0.5267527473034664
1.56 0.06 -0.49968764746637245
1.62 0.06 -0.4732934464825579
1.68 0.06 -0.4476470018242256
1.74 0.06 -0.42281132471191646
1.8 0.06 -0.39883639644570723
1.86 0.06 -0.3757601095714167
1.92 0.06 -0.3536092890753851
1.98 0.06 -0.33240075532549573
2.04 0.06 -0.3121423969365741
2.1 0.06 -0.29283422787362323
2.16 0.06 -0.274469408744466
2.22 0.06 -0.2570352172681091
2.2800000000000002 0.06 -0.2405139572887102
2.34 0.06 -0.22488379943100217
2.4 0.06 -0.2101195495859374
2.46 0.06 -0.1961933439211764
2.52 0.06 -0.18307527108604318
2.58 0.06 -0.17073392378989977
2.64 0.06 -0.1591368830418202
2.7 0.06 -0.148251139109607
2.7600000000000002 0.06 -0.1380434537489724
2.82 0.06 -0.1284806685207391
2.88 0.06 -0.11952996410312834
2.94 0.06 -0.11115907545923163
3.0 0.06 -0.10333646756951252

0.0 0.12 -1.0446831392921387
0.06 0.12 -1.0437570251858224
0.12 0.12 -1.0409807654271093
0.18 0.12 -1.0363262244744726
0.24 0.12 -1.029743050558816
0.3 0.12 -1.0211779861028407
0.36 0.12 -1.0105890017650827
0.42 0.12 -0.9979550872437208
0.48 0.12 -0.9832824092137796
0.54 0.12 -0.9666074624918832
0.6 0.12 -0.9479977785841412
0.66 0.12 -0.9275507053064402
0.72 0.12 -0.9053907251301707
0.78 0.12 -0.8816657341077623
0.84 0.12 -0.8565426556338384
0.9 0.12 -0.8302027134402307
0.96 0.12 -0.8028366367396836
1.02 0.12 -0.774640018620572
1.08 0.12 -0.7458089982534365
1.1400000000000001 0.12 -0.7165363898068785
1.2 0.12 -0.6870083375959065
1.26 0.12 -0.6574015389680599
1.32 0.12 -0.6278810444406762
1.3800000000000001 0.12 -0.5985986188964898
1.44 0.12 -0.5696916281197345
1.5 0.12 -0.5412824012032694
1.56 0.12 -0.5134780107577508
1.62 0.12 -0.48637040864710207
1.68 0.12 -0.4600368543462724
1.74 0.12 -0.4345405751550489
1.8 0.12 -0.40993160164697967
1.86 0.12 -0.3862477272114752
1.92 0.12 -0.36351554678601483
1.98 0.12 -0.3417515364127663
2.04 0.12 -0.32096314172891083
2.1 0.12 -0.3011498496549552
2.16 0.12 -0.2823042232015986
2.22 0.12 -0.2644128843687077
2.2800000000000002 0.12 -0.24745743451046237
2.34 0.12 -0.23141530528149298
2.4 0.12 -0.21626053638419987
2.46 0.12 -0.20196447885331198
2.52 0.12 -0.18849642459695845
2.58 0.12 -0.17582416442838064
2.64 0.12 -0.16391447793509042
2.7 0.12 -0.1527335593047287
2.7600000000000002 0.12 -0.1422473837201529
2.82 0.12 -0.13242201920275634
2.88 0.12 -0.12322388887101123
2.94 0.12 -0.11461998853152351
3.0 0.12 -0.10657806436731353

0.0 0.18 -1.0982907243043358
0.06 0.18 -1.0972171113250073
0.12 0.18 -1.094032948851188
0.18 0.18 -1.0887546740520633
0.24 0.18 -1.0813685441895875
0.3 0.18 -1.0718517201015818
0.36 0.18 -1.060187737920737
0.42 0.18 -1.046377314026517
0.48 0.18 -1.0304452746894406
0.54 0.18 -1.0124442960230453
0.6 0.18 -0.9924560626031756
0.66 0.18 -0.9705903916276306
0.72 0.18 -0.9469828154167501
0.78 0.18 -0.9217910633243906
0.84 0.18 -0.8951908320918465
0.9 0.18 -0.8673711804577259
0.96 0.18 -0.8385298297748772
1.02 0.18 -0.808868598571305
1.08 0.18 -0.7785891468810068
1.1400000000000001 0.18 -0.747889157266503
1.2 0.18 -0.7169590350924512
1.26 0.18 -0.6859791718050006
1.32 0.18 -0.6551177823526083
1.3800000000000001 0.18 -0.6245293016822657
1.44 0.18 -0.5943533053324819
1.5 0.18 -0.5647139050949563
1.56 0.18 -0.5357195618942389
1.62 0.18 -0.5074632536672644
1.68 0.18 -0.4800229352855467
1.74 0.18 -0.4534622296309706
1.8 0.18 -0.427831293044289
1.86 0.18 -0.4031678038308648
1.92 0.18 -0.37949802875232264
1.98 0.18 -0.3568379289874238
2.04 0.18 -0.33519427354570164
2.1 0.18 -0.31456573430207435
2.16 0.18 -0.29494394250760764
2.22 0.18 -0.27631449171531697
2.2800000000000002 0.18 -0.25865787648834737
2.34 0.18 -0.24195036002385908
2.4 0.18 -0.22616476695307303
2.46 0.18 -0.21127120011137113
2.52 0.18 -0.19723768206974196
2.58 0.18 -0.18403072374432292
2.64 0.18 -0.17161582352035903
2.7 0.18 -0.15995790110429173
2.7600000000000002 0.18 -0.14902167081238393
2.82 0.18 -0.13877195927111857
2.88 0.18 -0.12917397259050462
2.94 0.18 -0.12019351801885311
3.0 0.18 -0.11179718493099502

0.0 0.24 -1.169404983524049
0.06 0.24 -1.1681370401528128
0.12 0.24 -1.1644156635854284
0.18 0.24 -1.1583161816098113
0.24 0.24 -1.149873112358603
0.3 0.24 -1.1391036245551376
0.36 0.24 -1.126024803476341
0.42 0.24 -1.1106658171343065
0.48 0.24 -1.093075882444502
0.54 0.24 -1.07332879644823
0.6 0.24 -1.0515246999261378
0.66 0.24 -1.0277896645389524
0.72 0.24 -1.0022736298531671
0.78 0.24 -0.9751471569893296
0.84 0.24 -0.9465974077054845
0.9 0.24 -0.9168237000569451
0.96 0.24 -0.8860329342990206
1.02 0.24 -0.8544351262374723
1.08 0.24 -0.8222392310382237
1.1400000000000001 0.24 -0.7896493899516489
1.2 0.24 -0.7568616867218828
1.26 0.24 -0.724061460584884
1.32 0.24 -0.6914211892864824
1.3800000000000001 0.24 -0.6590989286682772
1.44 0.24 -0.627237274917131
1.5 0.24 -0.5959628011052059
1.56 0.24 -0.5653859105062571
1.62 0.24 -0.5356010445723095
1.68 0.24 -0.5066871825519271
1.74 0.24 -0.47870857169310765
1.8 0.24 -0.4517156310208465
1.86 0.24 -0.4257459771197236
1.92 0.24 -0.4008255265975179
1.98 0.24 -0.37696963647973913
2.04 0.24 -0.35418425031839373
2.1 0.24 -0.332467024021903
2.16 0.24 -0.3118084111427696
2.22 0.24 -0.2921926924858371
2.2800000000000002 0.24 -0.2735989393683445
2.34 0.24 -0.2560019036656329
2.4 0.24 -0.23937283093486292
2.46 0.24 -0.22368019546941642
2.52 0.24 -0.20889035815540416
2.58 0.24 -0.19496814954377395
2.64 0.24 -0.1818773816831479
2.7 0.24 -0.16958129304376943
2.7600000000000002 0.24 -0.15804293136229985
2.82 0.24 -0.147225479505214
2.88 0.24 -0.1370925295337639
2.94 0.24 -0.12760831009778362
3.0 0.24 -0.11873787212467879

0.0 0.3 -1.2546148949713598
0.06 0.3 -1.253116367654492
0.12 0.3 -1.2487578789787952
0.18 0.3 -1.241684895580173
0.24 0.3 -1.2319892336049458
0.3 0.3 -1.2197354079053406
0.36 0.3 -1.2049800804549322
0.42 0.3 -1.1877858836096784
0.48 0.3 -1.1682306490731067
0.54 0.3 -1.1464129037054767
0.6 0.3 -1.122454370771079
0.66 0.3 -1.0965001212209993
0.72 0.3 -1.0687169419153502
0.78 0.3 -1.0392904185808625
0.84 0.3 -1.0084211663160256
0.9 0.3 -0.9763205774589893
0.96 0.3 -0.9432063950852814
1.02 0.3 -0.9092983607750601
1.08 0.3 -0.8748141286035269
1.1400000000000001 0.3 -0.8399655847611497
1.2 0.3 -0.8049556649207346
1.26 0.3 -0.7699757202990936
1.32 0.3 -0.735203448829889
1.3800000000000001 0.3 -0.7008013801239554
1.44 0.3 -0.666915881753304
1.5 0.3 -0.6336766393829428
1.56 0.3 -0.6011965537143437
1.62 0.3 -0.5695719922882572
1.68 0.3 -0.5388833330672022
1.74 0.3 -0.509195738528495
1.8 0.3 -0.4805601029551676
1.86 0.3 -0.4530141210088283
1.92 0.3 -0.42658343190694564
1.98 0.3 -0.40128280012035217
2.04 0.3 -0.3771173000767539
2.1 0.3 -0.3540834786279236
2.16 0.3 -0.3321704748214148
2.22 0.3 -0.3113610816982472
2.2800000000000002 0.3 -0.29163273935938655
2.34 0.3 -0.27295845239472066
2.4 0.3 -0.2553076279701949
2.46 0.3 -0.23864683346571602
2.52 0.3 -0.22294047460590707
2.58 0.3 -0.20815139659209142
2.64 0.3 -0.19424141189387298
2.7 0.3 -0.1811717591571781
2.7600000000000002 0.3 -0.16890349819326858
2.82 0.3 -0.15739784628576425
2.88 0.3 -0.14661646113897686
2.94 0.3 -0.13652167573353594
3.0 0.3 -0.1270766901905666

0.0 0.36 -1.3501699418499107
0.06 0.36 -1.3484162444873669
0.12 0.36 -1.3433531732634805
0.18 0.36 -1.3352041760037514
0.24 0.36 -1.324124504219366
0.3 0.36 -1.3102308626171695
0.36 0.36 -1.2936233525323624
0.42 0.36 -1.2744011911742066
0.48 0.36 -1.2526733866240818
0.54 0.36 -1.2285653388284412
0.6 0.36 -1.2022221860083568
0.66 0.36 -1.1738096016884718
0.72 0.36 -1.143512655231364
0.78 0.36 -1.1115332689556594
0.84 0.36 -1.0780867320043659
0.9 0.36 -1.0433976621735106
0.96 0.36 -1.0076957408113607
1.02 0.36 -0.9712114827350627
1.08 0.36 -0.9341722436286934
1.1400000000000001 0.36 -0.8967986125927391
1.2 0.36 -0.859301288395158
1.26 0.36 -0.8218784953007285
1.32 0.36 -0.7847139585846098
1.3800000000000001 0.36 -0.7479754310748992
1.44 0.36 -0.7118137400976096
1.5 0.36 -0.6763623085164622
1.56 0.36 -0.641737093474072
1.62 0.36 -0.6080368811237504
1.68 0.36 -0.575343874219726
1.74 0.36 -0.5437245110407843
1.8 0.36 -0.5132304579507154
1.86 0.36 -0.48389972322800895
1.92 0.36 -0.4557578460151765
1.98 0.36 -0.4288191208455372
2.04 0.36 -0.403087824814989
2.1 0.36 -0.37855942079264837
2.16 0.36 -0.3552217159115264
2.22 0.36 -0.33305595982801156
2.2800000000000002 0.36 -0.3120378718260917
2.34 0.36 -0.29213858975529866
2.4 0.36 -0.27332553704920937
2.46 0.36 -0.2555632067173437
2.52 0.36 -0.2388138632940539
2.58 0.36 -0.2230381653281203
2.64 0.36 -0.2081957121735143
2.7 0.36 -0.19424551965998454
2.7600000000000002 0.36 -0.18114642974409984
2.82 0.36 -0.1688574595226096
2.88 0.36 -0.1573380950809076
2.94 0.36 -0.14654853559295594
3.0 0.36 -0.1364498929223348

0.0 0.42 -1.4522919664639404
0.06 0.42 -1.450270306351448
0.12 0.42 -1.4444679410688548
0.18 0.42 -1.43519067519706
0.24 0.42 -1.4226603832938736
0.3 0.42 -1.4070482690787338
0.36 0.42 -1.3884995395122963
0.42 0.42 -1.3671512007200761
0.48 0.42 -1.3431443180463107
0.54 0.42 -1.3166318290554526
0.6 0.42 -1.2877828166011527
0.66 0.42 -1.2567840128600611
0.72 0.42 -1.2238391970715952
0.78 0.42 -1.1891670583897016
0.84 0.42 -1.152998013844257
0.9 0.42 -1.1155703960971237
0.96 0.42 -1.077126354736052
1.02 0.42 -1.0379077479230716
1.08 0.42 -0.9981522387430479
1.1400000000000001 0.42 -0.9580897533825855
1.2 0.42 -0.9179394071532315
1.26 0.42 -0.8779069600343608
1.32 0.42 -0.838182826243514
1.3800000000000001 0.42 -0.7989406324118882
1.44 0.42 -0.7603362959990864
1.5 0.42 -0.7225075791065022
1.56 0.42 -0.6855740621251214
1.62 0.42 -0.649637475841505
1.68 0.42 -0.6147823288324926
1.74 0.42 -0.5810767683234783
1.8 0.42 -0.5485736163402161
1.86 0.42 -0.5173115282156224
1.92 0.42 -0.48731622669160035
1.98 0.42 -0.4586017714697971
2.04 0.42 -0.4311718307134758
2.1 0.42 -0.4050209273897409
2.16 0.42 -0.3801356392623092
2.22 0.42 -0.35649573667206863
2.2800000000000002 0.42 -0.3340752469102004
2.34 0.42 -0.312843437978081
2.4 0.42 -0.29276571785674016
2.46 0.42 -0.27380444811735355
2.52 0.42 -0.25591967284902145
2.58 0.42 -0.2390697655255804
2.64 0.42 -0.22321199764650027
2.7 0.42 -0.20830303383379278
2.7600000000000002 0.42 -0.1942993586101513
2.82 0.42 -0.18115764037979268
2.88 0.42 -0.1688350382337649
2.94 0.42 -0.1572894571498535
3.0 0.42 -0.14647975699164528

0.0 0.48 -1.557431928525034
0.06 0.48 -1.5551406272041992
0.12 0.48 -1.5485951081754146
0.18 0.48 -1.5381846152835306
0.24 0.48 -1.5241980347481203
0.3 0.48 -1.5068609767663779
0.36 0.48 -1.486363342560426
0.42 0.48 -1.4628793219022835
0.48 0.48 -1.4365813346817433
0.54 0.48 -1.407649130095069
0.6 0.48 -1.3762750426287627
0.66 0.48 -1.3426662445919737
0.72 0.48 -1.307044710191409
0.78 0.48 -1.2696455028052
0.84 0.48 -1.2307139069198736
0.9 0.48 -1.1905018443499487
0.96 0.48 -1.1492639384622976
1.02 0.48 -1.107253519349433
1.08 0.48 -1.0647187973516856
1.1400000000000001 0.48 -1.0218993725970302
1.2 0.48 -0.9790231950072713
1.26 0.48 -0.9363040430942475
1.32 0.48 -0.8939395511746491
1.3800000000000001 0.48 -0.8521097833973055
1.44 0.48 -0.8109763289286844
1.5 0.48 -0.7706818752456754
1.56 0.48 -0.7313502050097501
1.62 0.48 -0.6930865555878035
1.68 0.48 -0.65597827803633
1.74 0.48 -0.6200957333782721
1.8 0.48 -0.5854933674330691
1.86 0.48 -0.5522109105569296
1.92 0.48 -0.5202746547669702
1.98 0.48 -0.4896987673307074
2.04 0.48 -0.4604866065865162
2.1 0.48 -0.43263201221251285
2.16 0.48 -0.4061205481651764
2.22 0.48 -0.38093068192860075
2.2800000000000002 0.48 -0.35703488847768455
2.34 0.48 -0.3344006714408343
2.4 0.48 -0.3129914973627184
2.46 0.48 -0.2927676417547413
2.52 0.48 -0.27368694783419906
2.58 0.48 -0.25570550055726726
2.64 0.48 -0.23877821981271752
2.7 0.48 -0.22285937752923698
2.7600000000000002 0.48 -0.2079030440228451
2.82 0.48 -0.1938634692296201
2.88 0.48 -0.180695404585029
2.94 0.48 -0.16835437126947986
3.0 0.48 -0.1567968803791618

0.0 0.54 -1.6624515122296015
0.06 0.54 -1.6598987443933475
0.12 0.54 -1.652633541964159
0.18 0.54 -1.6411267255687705
0.24 0.54 -1.6257320822814774
0.3 0.54 -1.6067273956777481
0.36 0.54 -1.5843450019458256
0.42 0.54 -1.5587940632814885
0.48 0.54 -1.5302762486087695
0.54 0.54 -1.4989961632825077
0.6 0.54 -1.4651676211436604
0.66 0.54 -1.429016668981449
0.72 0.54 -1.3907821317176057
0.78 0.54 -1.3507143311208782
0.84 0.54 -1.309072531840956
0.9 0.54 -1.2661215801977206
0.96 0.54 -1.222128120353506
1.02 0.54 -1.1773566979048478
1.08 0.54 -1.1320659923272736
1.1400000000000001 0.54 -1.0865053574418004
1.2 0.54 -1.0409117936962236
1.26 0.54 -0.995507428061053
1.32 0.54 -0.9504975370125852
1.3800000000000001 0.54 -0.9060691154163572
1.44 0.54 -0.8623899688440156
1.5 0.54 -0.8196082884131651
1.56 0.54 -0.7778526548936179
1.62 0.54 -0.737232411711876
1.68 0.54 -0.6978383436894866
1.74 0.54 -0.6597435989568986
1.8 0.54 -0.6230047946327111
1.86 0.54 -0.5876632517776109
1.92 0.54 -0.5537463111580043
1.98 0.54 -0.5212686879407094
2.04 0.54 -0.4902338301541688
2.1 0.54 -0.4606352522708285
2.16 0.54 -0.43245782136070193
2.22 0.54 -0.40567897879106884
2.2800000000000002 0.54 -0.3802698853203179
2.34 0.54 -0.3561964816258432
2.4 0.54 -0.3334204598250898
2.46 0.54 -0.311900144431267
2.52 0.54 -0.29159128348371777
2.58 0.54 -0.27244775237063984
2.64 0.54 -0.25442217418578
2.7 0.54 -0.23746646139800098
2.7600000000000002 0.54 -0.2215322842268929
2.82 0.54 -0.20657147146808208
2.88 0.54 -0.19253634965120806
2.94 0.54 -0.17938002638818745
3.0 0.54 -0.16705662361916943

0.0 0.6 -1.7647269685745055
0.06 0.6 -1.7619291550461034
0.12 0.6 -1.7539905914358342
0.18 0.6 -1.7414593243100258
0.24 0.6 -1.7247498238797874
0.3 0.6 -1.7041880141784813
0.36 0.6 -1.6800448571467146
0.42 0.6 -1.6525609322075148
0.48 0.6 -1.621963880001562
0.54 0.6 -1.5884801809586682
0.6 0.6 -1.5523424565497195
0.66 0.6 -1.513793273549359
0.72 0.6 -1.473086272860127
0.78 0.6 -1.430485316855875
0.84 0.6 -1.3862622415204904
0.9 0.6 -1.3406937049874437
0.96 0.6 -1.2940575385501951
1.02 0.6 -1.2466289279609228
1.08 0.6 -1.198676681278354
1.1400000000000001 0.6 -1.150459774780347
1.2 0.6 -1.1022243109282142
1.26 0.6 -1.0542009724658823
1.32 0.6 -1.006603014699044
1.3800000000000001 0.6 -0.9596248038112681
1.44 0.6 -0.9134408824434707
1.5 0.6 -0.8682055241476792
1.56 0.6 -0.8240527249880456
1.62 0.6 -0.7810965726349491
1.68 0.6 -0.7394319298555406
1.74 0.6 -0.6991353694205197
1.8 0.6 -0.6602663002466788
1.86 0.6 -0.6228682292871502
1.92 0.6 -0.5869701095829842
1.98 0.6 -0.5525877314335971
2.04 0.6 -0.5197251203792833
2.1 0.6 -0.4883759122757292
2.16 0.6 -0.4585246819348851
2.22 0.6 -0.4301482074493625
2.2800000000000002 0.6 -0.4032166573172367
2.34 0.6 -0.37769469180364384
2.4 0.6 -0.35354247361765395
2.46 0.6 -0.33071658597935233
2.52 0.6 -0.309170858553567
2.58 0.6 -0.2888571035946916
2.64 0.6 -0.26972576604856563
2.7 0.6 -0.25172649235941236
2.7600000000000002 0.6 -0.23480862339712197
2.82 0.6 -0.21892161731254026
2.88 0.6 -0.2040154083001134
2.94 0.6 -0.19004070724562003
3.0 0.6 -0.1769492501029933

0.0 0.66 -1.8621850619668763
0.06 0.66 -1.8591651272265395
0.12 0.66 -1.850617527860514
0.18 0.66 -1.837161201988536
0.24 0.66 -1.8192654121318648
0.3 0.66 -1.797298765860324
0.36 0.66 -1.7715658192565293
0.42 0.66 -1.742333956325221
0.48 0.66 -1.7098525914362996
0.54 0.66 -1.6743662935568862
0.6 0.66 -1.6361231133548315
0.66 0.66 -1.5953791625387357
0.72 0.66 -1.5524003191540188
0.78 0.66 -1.507461793157216
0.84 0.66 -1.4608461705733775
0.9 0.66 -1.4128404538847132
0.96 0.66 -1.3637325263383917
1.02 0.66 -1.313807386198736
1.08 0.66 -1.263343422646935
1.1400000000000001 0.66 -1.2126089379272156
1.2 0.66 -1.161859060711829
1.26 0.66 -1.1113331438399876
1.32 0.66 -1.0612526957868058
1.3800000000000001 0.66 -1.0118198594149386
1.44 0.66 -0.9632164234708542
1.5 0.66 -0.9156033313790533
1.56 0.66 -0.869120637433943
1.62 0.66 -0.8238878516290042
1.68 0.66 -0.7800046101680506
1.74 0.66 -0.737551608239475
1.8 0.66 -0.6965917340113466
1.86 0.66 -0.657171347214489
1.92 0.66 -0.6193216514174142
1.98 0.66 -0.5830601155733063
2.04 0.66 -0.5483919071633856
2.1 0.66 -0.5153113059127977
2.16 0.66 -0.48380307335444017
2.22 0.66 -0.453843759288413
2.2800000000000002 0.66 -0.4254029313271533
2.34 0.66 -0.39844431818179177
2.4 0.66 -0.37292686112996837
2.46 0.66 -0.3488056712358363
2.52 0.66 -0.32603289241672156
2.58 0.66 -0.3045584724277364
2.64 0.66 -0.28433084533141295
2.7 0.66 -0.2652975301016013
2.7600000000000002 0.66 -0.24740565074453366
2.82 0.66 -0.23060238376619588
2.88 0.66 -0.21483533902916993
2.94 0.66 -0.20005288007292216
3.0 0.66 -0.1862043898614912

0.0 0.72 -1.9532874265857105
0.06 0.72 -1.9500730846900842
0.12 0.72 -1.9409940140681643
0.18 0.72 -1.9267322309943522
0.24 0.72 -1.9078046600334544
0.3 0.72 -1.8846160865896395
0.36 0.72 -1.8574987329957413
0.42 0.72 -1.8267414019034118
0.48 0.72 -1.7926104105419793
0.54 0.72 -1.75536404030968
0.6 0.72 -1.7152618735959968
0.66 0.72 -1.6725701340057404
0.72 0.72 -1.627563953986418
0.78 0.72 -1.580527343081942
0.84 0.72 -1.5317515061365798
0.9 0.72 -1.4815320545727082
0.96 0.72 -1.4301655598832241
1.02 0.72 -1.3779458137462002
1.08 0.72 -1.325160082347945
1.1400000000000001 0.72 -1.2720855732228087
1.2 0.72 -1.2189862713026
1.26 0.72 -1.166110247176823
1.32 0.72 -1.1136874949840074
1.3800000000000001 0.72 -1.0619283198702798
1.44 0.72 -1.0110222653020606
1.5 0.72 -0.9611375482007056
1.56 0.72 -0.9124209541732503
1.62 0.72 -0.8649981351975009
1.68 0.72 -0.8189742470588891
1.74 0.72 -0.7744348626925457
1.8 0.72 -0.7314470994552507
1.86 0.72 -0.6900609024122699
1.92 0.72 -0.650310431248118
1.98 0.72 -0.6122155047865401
2.04 0.72 -0.5757830638395035
2.1 0.72 -0.5410086198155404
2.16 0.72 -0.5078776629245753
2.22 0.72 -0.47636700972851925
2.2800000000000002 0.72 -0.44644607508677553
2.34 0.72 -0.41807805817593474
2.4 0.72 -0.3912210362103202
2.46 0.72 -0.36582896277561094
2.52 0.72 -0.341852570354308
2.58 0.72 -0.3192401787271406
2.64 0.72 -0.29793841254294834
2.7 0.72 -0.27789283252851465
2.7600000000000002 0.72 -0.2590484856248834
2.82 0.72 -0.24135037984981794
2.88 0.72 -0.22474388995392724
2.94 0.72 -0.2091751000108638
3.0 0.72 -0.1945910890039161

0.0 0.78 -2.036980949616833
0.06 0.78 -2.0336031299484927
0.12 0.78 -2.024079020659027
0.18 0.78 -2.0091448937757472
0.24 0.78 -1.9893573704532594
0.3 0.78 -1.9651502089249624
0.36 0.78 -1.9368767766656054
0.42 0.78 -1.9048413988848274
0.48 0.78 -1.8693219802653305
0.54 0.78 -1.8305857467055375
0.6 0.78 -1.7888995664531826
0.66 0.78 -1.7445360305866642
0.72 0.78 -1.6977762645549153
0.78 0.78 -1.6489102808463227
0.84 0.78 -1.598235551620256
0.9 0.78 -1.5460543689208903
0.96 0.78 -1.4926704625728267
1.02 0.78 -1.438385258473799
1.08 0.78 -1.3834940810163394
1.1400000000000001 0.78 -1.328282532170164
1.2 0.78 -1.2730232163162312
1.26 0.78 -1.2179729244409478
1.32 0.78 -1.1633703439502392
1.3800000000000001 0.78 -1.1094343211559343
1.44 0.78 -1.0563626721954424
1.5 0.78 -1.0043315143056406
1.56 0.78 -0.9534950723131478
1.62 0.78 -0.9039859041040581
1.68 0.78 -0.8559154827875045
1.74 0.78 -0.8093750713336374
1.8 0.78 -0.7644368267382646
1.86 0.78 -0.721155074401977
1.92 0.78 -0.6795676986648664
1.98 0.78 -0.6396976016737584
2.04 0.78 -0.6015541894583891
2.1 0.78 -0.5651348508504251
2.16 0.78 -0.5304264013925051
2.22 0.78 -0.4974064704437294
2.2800000000000002 0.78 -0.4660448151591112
2.34 0.78 -0.4363045498329096
2.4 0.78 -0.40814328322639676
2.46 0.78 -0.3815141599625017
2.52 0.78 -0.3563668049010541
2.58 0.78 -0.3326481716629431
2.64 0.78 -0.31030329821246694
2.7 0.78 -0.2892759737010268
2.7600000000000002 0.78 -0.26950932168808067
2.82 0.78 -0.25094630544992325
2.88 0.78 -0.23353016142111907
2.94 0.78 -0.2172047669393698
3.0 0.78 -0.20191494842766375

0.0 0.84 -2.1126297813810293
0.06 0.84 -2.109121257892795
0.12 0.84 -2.0992436082879156
0.18 0.84 -2.083777943716134
0.24 0.84 -2.0633121383743367
0.3 0.84 -2.0383013275805
0.36 0.84 -2.009113176702985
0.42 0.84 -1.9760613583828406
0.48 0.84 -1.9394298044145015
0.54 0.84 -1.899489697205632
0.6 0.84 -1.85651074368431
0.66 0.84 -1.8107679717494733
0.72 0.84 -1.7625450655341062
0.78 0.84 -1.712135083823577
0.84 0.84 -1.6598392680003957
0.9 0.84 -1.6059645302540217
0.96 0.84 -1.5508201122921859
1.02 0.84 -1.4947138152441166
1.08 0.84 -1.437948120709438
1.1400000000000001 0.84 -1.3808164500999462
1.2 0.84 -1.3235997443784435
1.26 0.84 -1.2665634891583253
1.32 0.84 -1.2099552610646533
1.3800000000000001 0.84 -1.1540028303133416
1.44 0.84 -1.0989128214663424
1.5 0.84 -1.0448699088581943
1.56 0.84 -0.9920365046425175
1.62 0.84 -0.9405528849927698
1.68 0.84 -0.8905376928247737
1.74 0.84 -0.84208875256388
1.8 0.84 -0.7952841330455155
1.86 0.84 -0.7501833977601866
1.92 0.84 -0.7068289865667281
1.98 0.84 -0.6652476790417609
2.04 0.84 -0.6254520962636593
2.1 0.84 -0.5874422046143323
2.16 0.84 -0.5512067917954085
2.22 0.84 -0.516724891464786
2.2800000000000002 0.84 -0.48396713855293316
2.34 0.84 -0.452897042329258
2.4 0.84 -0.42347216862245174
2.46 0.84 -0.3956452262588267
2.52 0.84 -0.36936505580092943
2.58 0.84 -0.3445775210947352
2.64 0.84 -0.3212263060283013
2.7 0.84 -0.29925362033312697
2.7600000000000002 0.84 -0.27860081928793795
2.82 0.84 -0.259208942876602
2.88 0.84 -0.2410191803667555
2.94 0.84 -0.22397326646682542
3.0 0.84 -0.2080138152338037

0.0 0.9 -2.1799410029498545
0.06 0.9 -2.176335252699028
0.12 0.9 -2.166197463522938
0.18 0.9 -2.150343924779746
0.24 0.9 -2.129385143748062
0.3 0.9 -2.1037899069952166
0.36 0.9 -2.073933229632396
0.42 0.9 -2.0401318718514783
0.48 0.9 -2.0026701542419905
0.54 0.9 -1.9618181503614474
0.6 0.9 -1.917843878410292
0.66 0.9 -1.871020788099486
0.72 0.9 -1.8216315998972263
0.78 0.9 -1.7699693722202694
0.84 0.9 -1.716336528066685
0.9 0.9 -1.6610424531761847
0.96 0.9 -1.6044001749304673
1.02 0.9 -1.5467225400530564
1.08 0.9 -1.4883182271539876
1.1400000000000001 0.9 -1.4294878561362738
1.2 0.9 -1.3705203901219642
1.26 0.9 -1.3116899669466417
1.32 0.9 -1.2532532465932167
1.3800000000000001 0.9 -1.1954473182770373
1.44 0.9 -1.1384881761469048
1.5 0.9 -1.08256974539382
1.56 0.9 -1.0278634204058783
1.62 0.9 -0.9745180627432143
1.68 0.9 -0.9226603982830986
1.74 0.9 -0.8723957489967017
1.8 0.9 -0.8238090345583835
1.86 0.9 -0.7769659814940043
1.92 0.9 -0.7319144820627558
1.98 0.9 -0.6886860508548622
2.04 0.9 -0.6472973336029371
2.1 0.9 -0.6077516294884596
2.16 0.9 -0.5700403949235312
2.22 0.9 -0.534144703145364
2.2800000000000002 0.9 -0.5000366398033428
2.34 0.9 -0.4676806199417636
2.4 0.9 -0.43703461633633994
2.46 0.9 -0.40805129302228277
2.52 0.9 -0.3806790410796263
2.58 0.9 -0.35486291636207545
2.64 0.9 -0.33054548092596964
2.7 0.9 -0.3076675515000487
2.7600000000000002 0.9 -0.2861688595001385
2.82 0.9 -0.26598862789986355
2.88 0.9 -0.2470660707794291
2.94 0.9 -0.22934082164440187
3.0 0.9 -0.21275329668441972

0.0 0.96 -2.2388921642369426
0.06 0.96 -2.235222454334655
0.12 0.96 -2.224917300704514
0.18 0.96 -2.208818549371537
0.24 0.96 -2.1875507892826462
0.3 0.96 -2.1615888140226414
0.36 0.96 -2.131308122073206
0.42 0.96 -2.097022373611359
0.48 0.96 -2.0590106959863745
0.54 0.96 -2.0175370250137252
0.6 0.96 -1.9728631780723844
0.66 0.96 -1.9252570065438688
0.72 0.96 -1.8749967216289998
0.78 0.96 -1.8223722968458338
0.84 0.96 -1.7676847009901033
0.9 0.96 -1.7112435928173784
0.96 0.96 -1.6533640041159128
1.02 0.96 -1.5943624456910752
1.08 0.96 -1.5345527880334235
1.1400000000000001 0.96 -1.4742421936473966
1.2 0.96 -1.4137273106981403
1.26 0.96 -1.353290877809518
1.32 0.96 -1.2931988377080936
1.3800000000000001 0.96 -1.2336980130988935
1.44 0.96 -1.1750143616533986
1.5 0.96 -1.1173517980382026
1.56 0.96 -1.0608915490426367
1.62 0.96 -1.0057919924132583
1.68 0.96 -0.9521889201754292
1.74 0.96 -0.9001961621432956
1.8 0.96 -0.8499065040959727
1.86 0.96 -0.8013928368654608
1.92 0.96 -0.7547094765436468
1.98 0.96 -0.7098936014662158
2.04 0.96 -0.6669667579715167
2.1 0.96 -0.6259363936732184
2.16 0.96 -0.5867973837452374
2.22 0.96 -0.5495335222120993
2.2800000000000002 0.96 -0.5141189562702209
2.34 0.96 -0.4805195471109114
2.4 0.96 -0.44869414550825387
2.46 0.96 -0.4185957745543982
2.52 0.96 -0.39017271538494225
2.58 0.96 -0.3633694945755144
2.64 0.96 -0.3381277741602776
2.7 0.96 -0.3143871469851443
2.7600000000000002 0.96 -0.2920858414278994
2.82 0.96 -0.2711613404584796
2.88 0.96 -0.2515509206368252
2.94 0.96 -0.23319211700949588
3.0 0.96 -0.21602312002071236

0.0 1.02 -2.2896655839128313
0.06 1.02 -2.2859642694396545
0.12 1.02 -2.2755819588271664
0.18 1.02 -2.2593766938019075
0.24 1.02 -2.237978853569873
0.3 1.02 -2.2118618416718783
0.36 1.02 -2.181394998077995
0.42 1.02 -2.1468828899907235
0.48 1.02 -2.108594029652702
0.54 1.02 -2.066781309944857
0.6 1.02 -2.021695922816583
0.66 1.02 -1.9735961546846836
0.72 1.02 -1.9227521852493397
0.78 1.02 -1.8694478168748156
0.84 1.02 -1.813979907333987
0.9 1.02 -1.7566561537566423
0.96 1.02 -1.6977917699993261
1.02 1.02 -1.6377055071726223
1.08 1.02 -1.5767153841859116
1.1400000000000001 1.02 -1.5151344201359789
1.2 1.02 -1.4532665925178572
1.26 1.02 -1.391403184522557
1.32 1.02 -1.329819631306664
1.3800000000000001 1.02 -1.2687729292792542
1.44 1.02 -1.2084996342185732
1.5 1.02 -1.1492144432588711
1.56 1.02 -1.0911093321046084
1.62 1.02 -1.034353201660562
1.68 1.02 -0.9790919768817887
1.74 1.02 -0.9254490942191816
1.8 1.02 -0.873526311695718
1.86 1.02 -0.8234047765377044
1.92 1.02 -0.7751462885985615
1.98 1.02 -0.728794702825228
2.04 1.02 -0.6843774201033173
2.1 1.02 -0.6419069224579511
2.16 1.02 -0.6013823153696263
2.22 1.02 -0.5627908465753914
2.2800000000000002 1.02 -0.5261093769405749
2.34 1.02 -0.4913057846572887
2.4 1.02 -0.45834028906763946
2.46 1.02 -0.42716668478627856
2.52 1.02 -0.39773348051067586
2.58 1.02 -0.36998493998717513
2.64 1.02 -0.3438620250935426
2.7 1.02 -0.31930324296231777
2.7600000000000002 1.02 -0.2962454005668616
2.82 1.02 -0.27462427128778755
2.88 1.02 -0.25437517873351784
2.94 1.02 -0.23543350356309545
3.0 1.02 -0.21773511930490072

0.0 1.08 -2.3325917706905765
0.06 1.08 -2.3288897774854243
0.12 1.08 -2.318516520632102
0.18 1.08 -2.3023373027315124
0.24 1.08 -2.2809804055605563
0.3 1.08 -2.2549108171568486
0.36 1.08 -2.2244854087432437
0.42 1.08 -2.1899939476741728
0.48 1.08 -2.151689146511671
0.54 1.08 -2.1098081376313953
0.6 1.08 -2.0645872022426013
0.66 1.08 -2.0162711894700727
0.72 1.08 -1.965118779602782
0.78 1.08 -1.9114045382236038
0.84 1.08 -1.8554185493456012
0.9 1.08 -1.7974642889444705
0.96 1.08 -1.7378552943211538
1.02 1.08 -1.6769110926141184
1.08 1.08 -1.6149527694448766
1.1400000000000001 1.08 -1.552298484011906
1.2 1.08 -1.4892591690852777
1.26 1.08 -1.4261345931600415
1.32 1.08 -1.363209907701648
1.3800000000000001 1.08 -1.3007527552320588
1.44 1.08 -1.23901097412844
1.5 1.08 -1.1782109034104473
1.56 1.08 -1.1185562652232406
1.62 1.08 -1.0602275837127597
1.68 1.08 -1.0033820858929778
1.74 1.08 -0.9481540221567395
1.8 1.08 -0.8946553404517998
1.86 1.08 -0.8429766479916596
1.92 1.08 -0.7931883968894123
1.98 1.08 -0.7453422345528337
2.04 1.08 -0.6994724654098572
2.1 1.08 -0.6555975769967273
2.16 1.08 -0.6137217901909888
2.22 1.08 -0.5738366000629855
2.2800000000000002 1.08 -0.53592228019829
2.34 1.08 -0.49994932923508295
2.4 1.08 -0.46587984365699203
2.46 1.08 -0.43366880552938614
2.52 1.08 -0.4032652778530432
2.58 1.08 -0.3746135035520101
2.64 1.08 -0.34765390685164516
2.7 1.08 -0.32232399799165173
2.7600000000000002 1.08 -0.2985591839177883
2.82 1.08 -0.2762934888681234
2.88 1.08 -0.2554601896776708
2.94 1.08 -0.23599237122822314
3.0 1.08 -0.21782340782285844

0.0 1.1400000000000001 -2.368102593293423
0.06 1.1400000000000001 -2.3644290564729733
0.12 1.1400000000000001 -2.354146069955492
0.18 1.1400000000000001 -2.33811780652795
0.24 1.1400000000000001 -2.316963069402266
0.3 1.1400000000000001 -2.291131866462401
0.36 1.1400000000000001 -2.26096269836317
0.42 1.1400000000000001 -2.2267251770622125
0.48 1.1400000000000001 -2.188651322591008
0.54 1.1400000000000001 -2.1469580211278827
0.6 1.1400000000000001 -2.1018625318409287
0.66 1.1400000000000001 -2.0535925144130323
0.72 1.1400000000000001 -2.00239175398847
0.78 1.1400000000000001 -1.9485225451882815
0.84 1.1400000000000001 -1.8922655345327475
0.9 1.1400000000000001 -1.8339176927184888
0.96 1.1400000000000001 -1.7737889826015
1.02 1.1400000000000001 -1.7121981977158787
1.08 1.1400000000000001 -1.6494683650829067
1.1400000000000001 1.1400000000000001 -1.5859220324386507
1.2 1.1400000000000001 -1.5218766927325376
1.26 1.1400000000000001 -1.4576405375758599
1.32 1.1400000000000001 -1.3935086764364635
1.3800000000000001 1.1400000000000001 -1.3297599101129203
1.44 1.1400000000000001 -1.266654105653404
1.5 1.1400000000000001 -1.2044301855130557
1.56 1.1400000000000001 -1.1433047162511698
1.62 1.1400000000000001 -1.0834710611119138
1.68 1.1400000000000001 -1.0250990458720082
1.74 1.1400000000000001 -0.9683350776917125
1.8 1.1400000000000001 -0.913302651597007
1.86 1.1400000000000001 -0.8601031778413354
1.92 1.1400000000000001 -0.8088170649466382
1.98 1.1400000000000001 -0.7595049969582567
2.04 1.1400000000000001 -0.7122093486958905
2.1 1.1400000000000001 -0.6669556889652862
2.16 1.1400000000000001 -0.6237543283348497
2.22 1.1400000000000001 -0.5826018747983299
2.2800000000000002 1.1400000000000001 -0.5434827671525538
2.34 1.1400000000000001 -0.5063707620133097
2.4 1.1400000000000001 -0.47123035593936563
2.46 1.1400000000000001 -0.43801812905867127
2.52 1.1400000000000001 -0.4066840008622785
2.58 1.1400000000000001 -0.3771723924557311
2.64 1.1400000000000001 -0.3494232925645549
2.7 1.1400000000000001 -0.32337322702685406
2.7600000000000002 1.1400000000000001 -0.2989561334285964
2.82 1.1400000000000001 -0.27610414400741506
2.88 1.1400000000000001 -0.2547482810309488
2.94 1.1400000000000001 -0.2348190696060707
3.0 1.1400000000000001 -0.2162470733521879

0.0 1.2 -2.396693763980583
0.06 1.2 -2.393075793556895
0.12 1.2 -2.382958654333337
0.18 1.2 -2.3671976213894745
0.24 1.2 -2.3463952137155024
0.3 1.2 -2.320980415184577
0.36 1.2 -2.2912679140748407
0.42 1.2 -2.2575022062920844
0.48 1.2 -2.2198900539796016
0.54 1.2 -2.1786238714530266
0.6 1.2 -2.133897979296316
0.66 1.2 -2.0859192294666755
0.72 1.2 -2.034913195555921
0.78 1.2 -1.9811268998357991
0.84 1.2 -1.9248288831104596
0.9 1.2 -1.8663072949097024
0.96 1.2 -1.8058665769812337
1.02 1.2 -1.743823223842677
1.08 1.2 -1.6805010251006571
1.1400000000000001 1.2 -1.616226122406288
1.2 1.2 -1.5513221479202708
1.26 1.2 -1.4861056506125332
1.32 1.2 -1.4208819617726287
1.3800000000000001 1.2 -1.3559416021334594
1.44 1.2 -1.2915572903904957
1.5 1.2 -1.2279815768716367
1.56 1.2 -1.1654450967101433
1.62 1.2 -1.1041554138962064
1.68 1.2 -1.0442964106215376
1.74 1.2 -0.9860281648052148
1.8 1.2 -0.9294872518988637
1.86 1.2 -0.8747874042528411
1.92 1.2 -0.8220204617073876
1.98 1.2 -0.7712575499078888
2.04 1.2 -0.7225504274463471
2.1 1.2 -0.6759329486986657
2.16 1.2 -0.6314225956491295
2.22 1.2 -0.5890220386549626
2.2800000000000002 1.2 -0.5487206926830508
2.34 1.2 -0.510496241810612
2.4 1.2 -0.4743161105585257
2.46 1.2 -0.4401388658197019
2.52 1.2 -0.40791553770486505
2.58 1.2 -0.3775908515437779
2.64 1.2 -0.3491043665692223
2.7 1.2 -0.3223915195124546
2.7600000000000002 1.2 -0.297384573503902
2.82 1.2 -0.274013474360248
2.88 1.2 -0.2522066176101544
2.94 1.2 -0.23189153052664319
3.0 1.2 -0.2129954740524416

0.0 1.26 -2.418895635882432
0.06 1.26 -2.4153581833585904
0.12 1.26 -2.4054764627393803
0.18 1.26 -2.3900897532884797
0.24 1.26 -2.369778101151116
0.3 1.26 -2.3449439794964375
0.36 1.26 -2.315873313709669
0.42 1.26 -2.282780944008698
0.48 1.26 -2.2458441575811845
0.54 1.26 -2.2052269465097543
0.6 1.26 -2.161096980608112
0.66 1.26 -2.1136368236318765
0.72 1.26 -2.0630505990638928
0.78 1.26 -2.0095670818609626
0.84 1.26 -1.9534400239480936
0.9 1.26 -1.8949463926148757
0.96 1.26 -1.8343830980115436
1.02 1.26 -1.7720626992790545
1.08 1.26 -1.7083085025969817
1.1400000000000001 1.26 -1.6434493951897184
1.2 1.26 -1.5778146953973013
1.26 1.26 -1.5117292397097566
1.32 1.26 -1.445508873262714
1.3800000000000001 1.26 -1.3794564610957538
1.44 1.26 -1.3138584939537337
1.5 1.26 -1.2489823249437806
1.56 1.26 -1.1850740421366381
1.62 1.26 -1.1223569571853653
1.68 1.26 -1.061030670965802
1.74 1.26 -1.0012706636686173
1.8 1.26 -0.9432283480907919
1.86 1.26 -0.8870315203921243
1.92 1.26 -0.8327851415637747
1.98 1.26 -0.7805723845708904
2.04 1.26 -0.7304558858894906
2.1 1.26 -0.6824791453361745
2.16 1.26 -0.6366680241475907
2.22 1.26 -0.5930322977554876
2.2800000000000002 1.26 -0.5515672262635934
2.34 1.26 -0.5122551119912041
2.4 1.26 -0.4750668194093729
2.46 1.26 -0.4399632382291399
2.52 1.26 -0.4068966752333633
2.58 1.26 -0.3758121646440322
2.64 1.26 -0.3466486903891719
2.7 1.26 -0.3193403166054729
2.7600000000000002 1.26 -0.2938172251294203
2.82 1.26 -0.27000666064587375
2.88 1.26 -0.24783378563873842
2.94 1.26 -0.22722244838492778
3.0 1.26 -0.2080958680097735

0.0 1.32 -2.435251086279726
0.06 1.32 -2.4318168895311096
0.12 1.32 -2.422234003623663
0.18 1.32 -2.407319305803326
0.24 1.32 -2.387624817752462
0.3 1.32 -2.3635215901306506
0.36 1.32 -2.335262341454437
0.42 1.32 -2.3030281500314675
0.48 1.32 -2.2669629683670953
0.54 1.32 -2.2271986964176094
0.6 1.32 -2.1838728462536907
0.66 1.32 -2.1371403470095705
0.72 1.32 -2.0871807029801572
0.78 1.32 -2.034201480594633
0.84 1.32 -1.978438928536849
0.9 1.32 -1.9201564068268775
0.96 1.32 -1.8596411998338522
1.02 1.32 -1.797200204712938
1.08 1.32 -1.7331549140850269
1.1400000000000001 1.32 -1.667836045975565
1.2 1.32 -1.6015781130229518
1.26 1.32 -1.5347141659320345
1.32 1.32 -1.467570893045461
1.3800000000000001 1.32 -1.4004642091202304
1.44 1.32 -1.3336954224682527
1.5 1.32 -1.267548031054835
1.56 1.32 -1.2022851653013198
1.62 1.32 -1.138147668346651
1.68 1.32 -1.075352783297486
1.74 1.32 -1.0140934012345548
1.8 1.32 -0.9545378129678252
1.86 1.32 -0.8968299011434551
1.92 1.32 -0.8410897066276731
1.98 1.32 -0.7874143034284926
2.04 1.32 -0.7358789190833475
2.1 1.32 -0.6865382418056551
2.16 1.32 -0.6394278611809142
2.22 1.32 -0.5945657953507529
2.2800000000000002 1.32 -0.5519540640248394
2.34 1.32 -0.5115802730048129
2.4 1.32 -0.47341918195908056
2.46 1.32 -0.4374342327907983
2.52 1.32 -0.4035790209919522
2.58 1.32 -0.3717986968216767
2.64 1.32 -0.342031286973335
2.7 1.32 -0.3142089306183964
2.7600000000000002 1.32 -0.28825902637237544
2.82 1.32 -0.2641052888697856
2.88 1.32 -0.24166871531967657
2.94 1.32 -0.22086846370262014
3.0 1.32 -0.20162264522564766

0.0 1.3800000000000001 -2.4462992373984105
0.06 1.3800000000000001 -2.4429888247981997
0.12 1.3800000000000001 -2.4337620486599225
0.18 1.3800000000000001 -2.4194076729632825
0.24 1.3800000000000001 -2.400444783647802
0.3 1.3800000000000001 -2.3772086752607824
0.36 1.3800000000000001 -2.3499149248798683
0.42 1.3800000000000001 -2.3187071779065715
0.48 1.3800000000000001 -2.2836925497979297
0.54 1.3800000000000001 -2.244967456398183
0.6 1.3800000000000001 -2.2026359443789714
0.66 1.3800000000000001 -2.156822086112478
0.72 1.3800000000000001 -2.107677653199567
0.78 1.3800000000000001 -2.055386038205312
0.84 1.3800000000000001 -2.0001632197817334
0.9 1.3800000000000001 -1.9422564382094285
0.96 1.3800000000000001 -1.8819411499988945
1.02 1.3800000000000001 -1.819516750445967
1.08 1.3800000000000001 -1.7553014846609545
1.1400000000000001 1.3800000000000001 -1.6896269060872195
1.2 1.3800000000000001 -1.622832184379962
1.26 1.3800000000000001 -1.5552585106011922
1.32 1.3800000000000001 -1.4872437967848473
1.3800000000000001 1.3800000000000001 -1.4191178193576897
1.44 1.3800000000000001 -1.351197912238367
1.5 1.3800000000000001 -1.2837852762910227
1.56 1.3800000000000001 -1.217161937689267
1.62 1.3800000000000001 -1.1515883589714424
1.68 1.3800000000000001 -1.0873016832340987
1.74 1.3800000000000001 -1.024514573888695
1.8 1.3800000000000001 -0.9634145993704204
1.86 1.3800000000000001 -0.9041641036562021
1.92 1.3800000000000001 -0.8469004988344554
1.98 1.3800000000000001 -0.7917369146279456
2.04 1.3800000000000001 -0.7387631410472921
2.1 1.3800000000000001 -0.6880468036143531
2.16 1.3800000000000001 -0.6396347152611424
2.22 1.3800000000000001 -0.5935543545705304
2.2800000000000002 1.3800000000000001 -0.5498154260480147
2.34 1.3800000000000001 -0.5084114642502304
2.4 1.3800000000000001 -0.46932144957622796
2.46 1.3800000000000001 -0.4325114091560925
2.52 1.3800000000000001 -0.39793598141706743
2.58 1.3800000000000001 -0.3655399274940967
2.64 1.3800000000000001 -0.3352595766480087
2.7 1.3800000000000001 -0.30702419626406063
2.7600000000000002 1.3800000000000001 -0.2807572798552514
2.82 1.3800000000000001 -0.25637774883585596
2.88 1.3800000000000001 -0.23380106571869538
2.94 1.3800000000000001 -0.2129402578879505
3.0 1.3800000000000001 -0.19370685227161058

0.0 1.44 -2.4525638603246467
0.06 1.44 -2.4493955985467033
0.12 1.44 -2.440576200948044
0.18 1.44 -2.4268612907202125
0.24 1.44 -2.4087327379168935
0.3 1.44 -2.386486318001079
0.36 1.44 -2.360297034954827
0.42 1.44 -2.330267859336659
0.48 1.44 -2.2964659177712514
0.54 1.44 -2.2589490194937993
0.6 1.44 -2.2177846263859853
0.66 1.44 -2.1730628417070386
0.72 1.44 -2.1249046280362593
0.78 1.44 -2.0734662123171437
0.84 1.44 -2.0189404583131823
0.9 1.44 -1.9615558588394333
0.96 1.44 -1.9015737043206002
1.02 1.44 -1.839283908585238
1.08 1.44 -1.7749999093443858
1.1400000000000001 1.44 -1.7090530044171297
1.2 1.44 -1.6417864324514213
1.26 1.44 -1.5735494571461253
1.32 1.44 -1.5046916663431682
1.3800000000000001 1.44 -1.4355576520166726
1.44 1.44 -1.3664821946865617
1.5 1.44 -1.2977860368043443
1.56 1.44 -1.2297722948368872
1.62 1.44 -1.1627235296036513
1.68 1.44 -1.0968994691904719
1.74 1.44 -1.032535358530842
1.8 1.44 -0.9698408943615566
1.86 1.44 -0.9089996933895184
1.92 1.44 -0.8501692346777076
1.98 1.44 -0.7934812139076931
2.04 1.44 -0.7390422466955172
2.1 1.44 -0.6869348599158639
2.16 1.44 -0.6372187134437882
2.22 1.44 -0.5899319993245896
2.2800000000000002 1.44 -0.5450929706713068
2.34 1.44 -0.5027015581830006
2.4 1.44 -0.4627410377726099
2.46 1.44 -0.42517971816357863
2.52 1.44 -0.38997262230246926
2.58 1.44 -0.35706314094403463
2.64 1.44 -0.3263846407500122
2.7 1.44 -0.29786201269845125
2.7600000000000002 1.44 -0.27141314955190277
2.82 1.44 -0.24695034362694288
2.88 1.44 -0.22438159820327735
2.94 1.44 -0.20361184767296694
3.0 1.44 -0.18454408302334413

0.0 1.5 -2.4545454545454617
0.06 1.5 -2.4515356275751636
0.12 1.5 -2.4431690918764906
0.18 1.5 -2.4301639644511
0.24 1.5 -2.412961232065119
0.3 1.5 -2.391813943162473
0.36 1.5 -2.3668535864974585
0.42 1.5 -2.3381396328687143
0.48 1.5 -2.3056964070871615
0.54 1.5 -2.269540246018739
0.6 1.5 -2.22969908067598
0.66 1.5 -2.186226024441642
0.72 1.5 -2.139208169594701
0.78 1.5 -2.0887715330829626
0.84 1.5 -2.0350829111316022
0.9 1.5 -1.9783492741277926
0.96 1.5 -1.918815239818767
1.02 1.5 -1.856759091443774
1.08 1.5 -1.7924877492963602
1.1400000000000001 1.5 -1.7263310536563696
1.2 1.5 -1.65863567050214
1.26 1.5 -1.58975888697391
1.32 1.5 -1.5200625204154412
1.3800000000000001 1.5 -1.4499071229490414
1.44 1.5 -1.3796466233874267
1.5 1.5 -1.309623510531443
1.56 1.5 -1.2401646272682707
1.62 1.5 -1.1715776140067233
1.68 1.5 -1.1041480133318502
1.74 1.5 -1.0381370255860167
1.8 1.5 -0.9737798874249872
1.86 1.5 -0.9112848320909365
1.92 1.5 -0.8508325808579291
1.98 1.5 -0.7925763093840255
2.04 1.5 -0.7366420300146816
2.1 1.5 -0.6831293308572916
2.16 1.5 -0.6321124141238519
2.22 1.5 -0.5836413792895901
2.2800000000000002 1.5 -0.5377437005690545
2.34 1.5 -0.4944258526680364
2.4 1.5 -0.4536750434083836
2.46 1.5 -0.41546101640085065
2.52 1.5 -0.37973789129060614
2.58 1.5 -0.34644601311956447
2.64 1.5 -0.3155137859939048
2.7 1.5 -0.28685946951291197
2.7600000000000002 1.5 -0.26039291933748665
2.82 1.5 -0.2360172559042876
2.88 1.5 -0.213630447685152
2.94 1.5 -0.19312679761172452
3.0 1.5 -0.17439832338605746

0.0 1.56 -2.45271615747551
0.06 1.56 -2.449879067006052
0.12 1.56 -2.4420053709921796
0.18 1.56 -2.429771948080913
0.24 1.56 -2.4135758221706864
0.3 1.56 -2.393624640469776
0.36 1.56 -2.3700039055805195
0.42 1.56 -2.3427271644163814
0.48 1.56 -2.311773450441409
0.54 1.56 -2.277115003231733
0.6 1.56 -2.238737432267085
0.66 1.56 -2.1966539106951504
0.72 1.56 -2.150914588906587
0.78 1.56 -2.1016121470605196
0.84 1.56 -2.0488842196895387
0.9 1.56 -1.9929132963892726
0.96 1.56 -1.933924611054038
1.02 1.56 -1.8721824646839103
1.08 1.56 -1.8079853741207066
1.1400000000000001 1.56 -1.7416603948400209
1.2 1.56 -1.6735569260366607
1.26 1.56 -1.6040402682612898
1.32 1.56 -1.533485166594935
1.3800000000000001 1.56 -1.4622695354571913
1.44 1.56 -1.3907685248838153
1.5 1.56 -1.3193490530668772
1.56 1.56 -1.2483648968530168
1.62 1.56 -1.1781524014605507
1.68 1.56 -1.1090268435086141
1.74 1.56 -1.0412794579761373
1.8 1.56 -0.9751751201433476
1.86 1.56 -0.9109506579239713
1.92 1.56 -0.848813758097151
1.98 1.56 -0.7889424214697661
2.04 1.56 -0.7314849165118066
2.1 1.56 -0.6765601780186934
2.16 1.56 -0.6242585963565458
2.22 1.56 -0.5746431433494233
2.2800000000000002 1.56 -0.5277507824299665
2.34 1.56 -0.48359411292272597
2.4 1.56 -0.4421632009681592
2.46 1.56 -0.4034275524121612
2.52 1.56 -0.3673381858467908
2.58 1.56 -0.33382976682599724
2.64 1.56 -0.30282276708391465
2.7 1.56 -0.27422561537896206
2.7600000000000002 1.56 -0.24793680942237795
2.82 1.56 -0.22384696127857098
2.88 1.56 -0.20184075169259133
2.94 1.56 -0.18179877203475395
3.0 1.56 -0.16359923595715012

0.0 1.62 -2.4475167938754048
0.06 1.62 -2.4448648734634424
0.12 1.62 -2.437518807062976
0.18 1.62 -2.4261111023147106
0.24 1.62 -2.410992299153705
0.3 1.62 -2.392322477824856
0.36 1.62 -2.3701391333750563
0.42 1.62 -2.344407846407253
0.48 1.62 -2.315060175139111
0.54 1.62 -2.2820218596477506
0.6 1.62 -2.245233532507505
0.66 1.62 -2.2046655230234524
0.72 1.62 -2.1603279295129507
0.78 1.62 -2.112276852819707
0.84 1.62 -2.0606174923509584
0.9 1.62 -2.0055046746178222
0.96 1.62 -1.9471412935274588
1.02 1.62 -1.8857750774742519
1.08 1.62 -1.8216940507252082
1.1400000000000001 1.62 -1.7552210188216752
1.2 1.62 -1.6867073750917367
1.26 1.62 -1.6165264949387477
1.32 1.62 -1.5450669546694715
1.3800000000000001 1.62 -1.4727257815232764
1.44 1.62 -1.3999019112006843
1.5 1.62 -1.3269899989392833
1.56 1.62 -1.2543747006565191
1.62 1.62 -1.182425512559936
1.68 1.62 -1.1114922315588156
1.74 1.62 -1.041901075313532
1.8 1.62 -0.9739514801707776
1.86 1.62 -0.9079135777028386
1.92 1.62 -0.844026336062769
1.98 1.62 -0.7824963406955027
2.04 1.62 -0.7234971798042568
2.1 1.62 -0.6671693929917061
2.16 1.62 -0.6136209362846229
2.22 1.62 -0.5629281129387947
2.2800000000000002 1.62 -0.5151369166903504
2.34 1.62 -0.4702647322288985
2.4 1.62 -0.4283023364602709
2.46 1.62 -0.38921614352905265
2.52 1.62 -0.35295063658184767
2.58 1.62 -0.3194309299208714
2.64 1.62 -0.28856540660110674
2.7 1.62 -0.2602483787408841
2.7600000000000002 1.62 -0.2343627209011308
2.82 1.62 -0.21078243085663534
2.88 1.62 -0.18937507689382488
2.94 1.62 -0.1700040963254992
3.0 1.62 -0.15253091606075228

0.0 1.68 -2.4393555138813654
0.06 1.68 -2.4368994510200483
0.12 1.68 -2.4301109557738325
0.18 1.68 -2.419575594960853
0.24 1.68 -2.4055954298291944
0.3 1.68 -2.388281288701371
0.36 1.68 -2.3676210633458576
0.42 1.68 -2.3435306864083163
0.48 1.68 -2.3158923431797764
0.54 1.68 -2.2845830750714526
0.6 1.68 -2.2494959958310075
0.66 1.68 -2.2105557082622083
0.72 1.68 -2.167729078730359
0.78 1.68 -2.1210322335982386
0.84 1.68 -2.070534442361466
0.9 1.68 -2.0163594170242867
0.96 1.68 -1.9586844656620905
1.02 1.68 -1.8977378757209085
1.08 1.68 -1.8337948591550335
1.1400000000000001 1.68 -1.7671723597304587
1.2 1.68 -1.6982229976451728
1.26 1.68 -1.6273284046116705
1.32 1.68 -1.5548921815535353
1.3800000000000001 1.68 -1.4813326898867738
1.44 1.68 -1.4070758654986042
1.5 1.68 -1.3325482220054723
1.56 1.68 -1.2581701869804023
1.62 1.68 -1.1843498920500648
1.68 1.68 -1.111477515563921
1.74 1.68 -1.0399202553561628
1.8 1.68 -0.9700179892599052
1.86 1.68 -0.9020796626507923
1.92 1.68 -0.8363804254139754
1.98 1.68 -0.7731595252530994
2.04 1.68 -0.7126189500345996
2.1 1.68 -0.6549227987114854
2.16 1.68 -0.6001973481571374
2.22 1.68 -0.5485317718946465
2.2800000000000002 1.68 -0.4999794562623855
2.34 1.68 -0.454559850149478
2.4 1.68 -0.41226077629596203
2.46 1.68 -0.37304112557595237
2.52 1.68 -0.33683385098324514
2.58 1.68 -0.3035491755062529
2.64 1.68 -0.2730779279264687
2.7 1.68 -0.24529492290231864
2.7600000000000002 1.68 -0.22006230646811917
2.82 1.68 -0.1972327950976541
2.88 1.68 -0.1766527454248478
2.94 1.68 -0.15816500213610046
3.0 1.68 -0.14161148292764192

0.0 1.74 -2.4286075866367347
0.06 1.74 -2.426356448330904
0.12 1.74 -2.4201509664187224
0.18 1.74 -2.410527721726457
0.24 1.74 -2.397738794841401
0.3 1.74 -2.381844528861241
0.36 1.74 -2.3627820171837026
0.42 1.74 -2.3404162016751413
0.48 1.74 -2.314578262880564
0.54 1.74 -2.2850945267202394
0.6 1.74 -2.251808136439313
0.66 1.74 -2.2145950788472697
0.72 1.74 -2.1733757048476745
0.78 1.74 -2.1281225777950707
0.84 1.74 -2.078865274378642
0.9 1.74 -2.0256926212559234
0.96 1.74 -1.9687527557396833
1.02 1.74 -1.908251335902647
1.08 1.74 -1.844448184141863
1.1400000000000001 1.74 -1.7776526211044197
1.2 1.74 -1.7082177285986115
1.26 1.74 -1.636533766944477
1.32 1.74 -1.563020961582516
1.3800000000000001 1.74 -1.4881218639825258
1.44 1.74 -1.4122934819612953
1.5 1.74 -1.3359993638825545
1.56 1.74 -1.2597018096291466
1.62 1.74 -1.1838543686221703
1.68 1.74 -1.1088947714848545
1.74 1.74 -1.0352384271639121
1.8 1.74 -0.9632726013303807
1.86 1.74 -0.8933513745423134
1.92 1.74 -0.825791459808786
1.98 1.74 -0.7608689387440489
2.04 1.74 -0.6988169534553155
2.1 1.74 -0.6398243678642159
2.16 1.74 -0.5840353877458839
2.22 1.74 -0.5315501040499105
2.2800000000000002 1.74 -0.4824258999340836
2.34 1.74 -0.4366796394434117
2.4 1.74 -0.3942905360166426
2.46 1.74 -0.3552035830624968
2.52 1.74 -0.31933341761187917
2.58 1.74 -0.2865684821390082
2.64 1.74 -0.2567753493230099
2.7 1.74 -0.22980307967586083
2.7600000000000002 1.74 -0.20548749210103764
2.82 1.74 -0.18365524175468195
2.88 1.74 -0.16412761700390435
2.94 1.74 -0.14672398662820474
3.0 1.74 -0.1312648484807418

0.0 1.8 -2.415616014156167
0.06 1.8 -2.413577372712071
0.12 1.8 -2.4079761964620716
0.18 1.8 -2.399298521107182
0.24 1.8 -2.3877454031817265
0.3 1.8 -2.373325889250003
0.36 1.8 -2.355925454341208
0.42 1.8 -2.3353570231670964
0.48 1.8 -2.311399384757178
0.54 1.8 -2.2838262936896165
0.6 1.8 -2.2524285369192123
0.66 1.8 -2.2170305592070236
0.72 1.8 -2.1775027719125832
0.78 1.8 -2.133770348589132
0.84 1.8 -2.08581909017718
0.9 1.8 -2.0336987918571277
0.96 1.8 -1.9775244419356264
1.02 1.8 -1.917475516090489
1.08 1.8 -1.8537935877579808
1.1400000000000001 1.8 -1.7867784502021162
1.2 1.8 -1.7167829326749136
1.26 1.8 -1.6442065883108583
1.32 1.8 -1.5694884322714675
1.3800000000000001 1.8 -1.4930989131480907
1.44 1.8 -1.415531307191039
1.5 1.8 -1.3372927322732326
1.56 1.8 -1.258894985441148
1.62 1.8 -1.1808454132782145
1.68 1.8 -1.1036380268751866
1.74 1.8 -1.0277450716887124
1.8 1.8 -0.9536092557134662
1.86 1.8 -0.881636826080426
1.92 1.8 -0.8121916636159999
1.98 1.8 -0.7455905367268221
2.04 1.8 -0.6820996205159375
2.1 1.8 -0.621932345314521
2.16 1.8 -0.5652485925852934
2.22 1.8 -0.5121552078100114
2.2800000000000002 1.8 -0.4627077523428019
2.34 1.8 -0.41691337228570563
2.4 1.8 -0.37473462506028365
2.46 1.8 -0.33609407587993906
2.52 1.8 -0.3008794584160734
2.58 1.8 -0.26894918734744716
2.64 1.8 -0.2401380149906284
2.7 1.8 -0.21426263875449533
2.7600000000000002 1.8 -0.19112708895398017
2.82 1.8 -0.17052775529121372
2.88 1.8 -0.15225794258794298
2.94 1.8 -0.13611187969943378
3.0 1.8 -0.12188813778624823

0.0 1.86 -2.400692708862458
0.06 1.86 -2.3988727654869635
0.12 1.86 -2.3938933807301765
0.18 1.86 -2.3861889338446822
0.24 1.86 -2.375908838511798
0.3 1.86 -2.3630104258722002
0.36 1.86 -2.3473270822094756
0.42 1.86 -2.3286189828082664
0.48 1.86 -2.3066113625602696
0.54 1.86 -2.281023688035599
0.6 1.86 -2.2515920445940374
0.66 1.86 -2.2180863405875244
0.72 1.86 -2.18032344294742
0.78 1.86 -2.1381770207949087
0.84 1.86 -2.091584638595001
0.9 1.86 -2.0405524766206984
0.96 1.86 -1.9851579433965862
1.02 1.86 -1.9255503684391349
1.08 1.86 -1.8619499145817102
1.1400000000000001 1.86 -1.794644821047134
1.2 1.86 -1.7239870768048022
1.26 1.86 -1.6503866255346082
1.32 1.86 -1.5743042164171994
1.3800000000000001 1.86 -1.4962430370472326
1.44 1.86 -1.4167392941028236
1.5 1.86 -1.3363519418105294
1.56 1.86 -1.2556517950608193
1.62 1.86 -1.175210300040363
1.68 1.86 -1.0955882667385035
1.74 1.86 -1.0173248906503625
1.8 1.86 -0.9409274015006563
1.86 1.86 -0.8668616714567797
1.92 1.86 -0.7955440917591099
1.98 1.86 -0.7273349841868278
2.04 1.86 -0.6625337533938097
2.1 1.86 -0.6013759109687714
2.16 1.86 -0.5440320169737273
2.22 1.86 -0.4906084959031181
2.2800000000000002 1.86 -0.4411501983243092
2.34 1.86 -0.3956445035625593
2.4 1.86 -0.354026698340743
2.46 1.86 -0.3161863252855193
2.52 1.86 -0.28197417562152816
2.58 1.86 -0.25120960199589376
2.64 1.86 -0.22368784805901226
2.7 1.86 -0.19918712751760925
2.7600000000000002 1.86 -0.17747523229028642
2.82 1.86 -0.15831550224669155
2.88 1.86 -0.1414720431640434
2.94 1.86 -0.12671413103652535
3.0 1.86 -0.1138197867192787

0.0 1.92 -2.38412004078424
0.06 1.92 -2.382523745274569
0.12 1.92 -2.3781801638007476
0.18 1.92 -2.3714713184015768
0.24 1.92 -2.3624947524230864
0.3 1.92 -2.351156026097679
0.36 1.92 -2.3372362912058673
0.42 1.92 -2.320442513464631
0.48 1.92 -2.3004454144152713
0.54 1.92 -2.2769085730821197
0.6 1.92 -2.249511041968005
0.66 1.92 -2.2179650964115454
0.72 1.92 -2.182030229320584
0.78 1.92 -2.14152414807266
0.84 1.92 -2.096331277897512
0.9 1.92 -2.0464090947143925
0.96 1.92 -1.9917924797632705
1.02 1.92 -1.9325961953740425
1.08 1.92 -1.8690155177232364
1.1400000000000001 1.92 -1.8013250236353942
1.2 1.92 -1.7298755118117053
1.26 1.92 -1.6550890430522234
1.32 1.92 -1.5774521083713562
1.3800000000000001 1.92 -1.4975069775035947
1.44 1.92 -1.415841341416465
1.5 1.92 -1.3330764379123616
1.56 1.92 -1.2498539341959922
1.62 1.92 -1.1668219274488743
1.68 1.92 -1.084620505347678
1.74 1.92 -1.0038673734723038
1.8 1.92 -0.9251440961684961
1.86 1.92 -0.8489835036307466
1.92 1.92 -0.77585878560251
1.98 1.92 -0.7061747200397325
2.04 1.92 -0.6402613769142181
2.1 1.92 -0.5783705012021393
2.16 1.92 -0.5206746268856539
2.22 1.92 -0.4672688195429461
2.2800000000000002 1.92 -0.4181748030930781
2.34 1.92 -0.37334710902585455
2.4 1.92 -0.33268080312712556
2.46 1.92 -0.296020300058739
2.52 1.92 -0.26316877029255054
2.58 1.92 -0.2338976728161242
2.64 1.92 -0.20795600362252611
2.7 1.92 -0.1850789254180793
2.7600000000000002 1.92 -0.1649955289913433
2.82 1.92 -0.14743556281042883
2.88 1.92 -0.13213504775587315
2.94 1.92 -0.11884076355051001
3.0 1.92 -0.10731364957508073

0.0 1.98 -2.366152609407945
0.06 1.98 -2.3647837747426856
0.12 1.98 -2.361086852575776
0.18 1.98 -2.355391181662518
0.24 1.98 -2.3477425666781038
0.3 1.98 -2.337995076766667
0.36 1.98 -2.325877783840683
0.42 1.98 -2.3110442346886892
0.48 1.98 -2.2931098613008847
0.54 1.98 -2.271680850496559
0.6 1.98 -2.2463768771596855
0.66 1.98 -2.2168493483774054
0.72 1.98 -2.1827962806415298
0.78 1.98 -2.1439745587641754
0.84 1.98 -2.100210052390968
0.9 1.98 -2.0514058616533317
0.96 1.98 -1.9975488073939656
1.02 1.98 -1.9387141615604684
1.08 1.98 -1.875068523617886
1.1400000000000001 1.98 -1.8068706871677043
1.2 1.98 -1.7344703082573827
1.26 1.98 -1.6583041857101382
1.32 1.98 -1.5788899972369133
1.3800000000000001 1.98 -1.4968174052007746
1.44 1.98 -1.412736552357325
1.5 1.98 -1.3273441065771494
1.56 1.98 -1.2413671755866953
1.62 1.98 -1.1555455842247864
1.68 1.98 -1.0706131693732013
1.74 1.98 -0.9872788808851107
1.8 1.98 -0.9062085601939072
1.86 1.98 -0.8280082853445072
1.92 1.98 -0.7532101126118611
1.98 1.98 -0.6822609109144098
2.04 1.98 -0.6155147865980838
2.1 1.98 -0.5532293529015193
2.16 1.98 -0.49556583693411127
2.22 1.98 -0.44259276587228086
2.2800000000000002 1.98 -0.3942927594480192
2.34 1.98 -0.35057179745886796
2.4 1.98 -0.31127023991649966
2.46 1.98 -0.2761748549929448
2.52 1.98 -0.24503114906072201
2.58 1.98 -0.21755538062912166
2.64 1.98 -0.1934457593717218
2.7 1.98 -0.17239246583514015
2.7600000000000002 1.98 -0.1540862618212716
2.82 1.98 -0.13822558420406217
2.88 1.98 -0.124522118395752
2.94 1.98 -0.11270492797748624
3.0 1.98 -0.10252327355152896

0.0 2.04 -2.347019133177465
0.06 2.04 -2.3458805442262065
0.12 2.04 -2.3428382835600483
0.18 2.04 -2.3381690210887673
0.24 2.04 -2.3318672828334
0.3 2.04 -2.3237362350344464
0.36 2.04 -2.3134533015262386
0.42 2.04 -2.3006186310254506
0.48 2.04 -2.2847917528325645
0.54 2.04 -2.265520029350882
0.6 2.04 -2.242361370803117
0.66 2.04 -2.2149029029642313
0.72 2.04 -2.1827767378591205
0.78 2.04 -2.1456736057644066
0.84 2.04 -2.103354811076477
0.9 2.04 -2.0556627410214148
0.96 2.04 -2.0025299644370724
1.02 2.04 -1.943986797148238
1.08 2.04 -1.8801670773080523
1.1400000000000001 2.04 -1.8113117908693772
1.2 2.04 -1.7377701209870156
1.26 2.04 -1.6599974754819535
1.32 2.04 -1.5785500841707532
1.3800000000000001 2.04 -1.4940758615543683
1.44 2.04 -1.4073014035599465
1.5 2.04 -1.3190152248510445
1.56 2.04 -1.2300476300249061
1.62 2.04 -1.1412479207173143
1.68 2.04 -1.0534599344964402
1.74 2.04 -0.9674971486123974
1.8 2.04 -0.8841187221529594
1.86 2.04 -0.8040078636956526
1.92 2.04 -0.727753784818219
1.98 2.04 -0.6558382407142238
2.04 2.04 -0.5886272967053675
2.1 2.04 -0.5263685391725271
2.16 2.04 -0.4691935250030585
2.22 2.04 -0.4171248869424295
2.2800000000000002 2.04 -0.37008722429253693
2.34 2.04 -0.32792073338974415
2.4 2.04 -0.29039647552712805
2.46 2.04 -0.25723222984773875
2.52 2.04 -0.22810801150687585
2.58 2.04 -0.20268052131059072
2.64 2.04 -0.1805960020528969
2.7 2.04 -0.16150118302519842
2.7600000000000002 2.04 -0.14505217851504634
2.82 2.04 -0.13092135689747814
2.88 2.04 -0.1188023093712815
2.94 2.04 -0.10841312214056584
3.0 2.04 -0.09949819717818652

0.0 2.1 -2.326924378850458
0.06 2.1 -2.326017894729593
0.12 2.1 -2.323635728220487
0.18 2.1 -2.3200022030015224
0.24 2.1 -2.3150613255736445
0.3 2.1 -2.3085662302148635
0.36 2.1 -2.300143379526089
0.42 2.1 -2.2893397555659694
0.48 2.1 -2.2756585154226063
0.54 2.1 -2.2585868146693033
0.6 2.1 -2.237618339329135
0.66 2.1 -2.2122723005694462
0.72 2.1 -2.182110093902851
0.78 2.1 -2.1467504165774747
0.84 2.1 -2.1058833159542965
0.9 2.1 -2.0592833718208765
0.96 2.1 -2.0068219752938203
1.02 2.1 -1.948478446200213
1.08 2.1 -1.884349529514504
1.1400000000000001 2.1 -1.8146566385301606
1.2 2.1 -1.739750084893754
1.26 2.1 -1.6601094762307382
1.32 2.1 -1.5763394958647927
1.3800000000000001 2.1 -1.4891604278302721
1.44 2.1 -1.3993930656045233
1.5 2.1 -1.307938039084114
1.56 2.1 -1.2157500829631953
1.62 2.1 -1.1238082984247106
1.68 2.1 -1.0330839569035761
1.74 2.1 -0.944507778939024
1.8 2.1 -0.8589388193395046
1.86 2.1 -0.7771370529966837
1.92 2.1 -0.6997414726667724
1.98 2.1 -0.6272550132859965
2.04 2.1 -0.5600369776656873
2.1 2.1 -0.4983029502302748
2.16 2.1 -0.4421315469792102
2.22 2.1 -0.39147684306003316
2.2800000000000002 2.1 -0.34618499578674344
2.34 2.1 -0.3060134561073466
2.4 2.1 -0.27065121792985636
2.46 2.1 -0.23973875134988848
2.52 2.1 -0.21288655033333623
2.58 2.1 -0.18969154553789902
2.64 2.1 -0.16975094491573167
2.7 2.1 -0.15267333761225066
2.7600000000000002 2.1 -0.1380871132173412
2.82 2.1 -0.1256464032757964
2.88 2.1 -0.11503484853196165
2.94 2.1 -0.10596754244656405
3.0 2.1 -0.09819151025069739

0.0 2.16 -2.3060510752133556
0.06 2.16 -2.30537772505053
0.12 2.16 -2.3036587818119996
0.18 2.16 -2.301066823363662
0.24 2.16 -2.2974963673764184
0.3 2.16 -2.2926516456972084
0.36 2.16 -2.2861090807257525
0.42 2.16 -2.277362911142415
0.48 2.16 -2.265859576986288
0.54 2.16 -2.251024671424895
0.6 2.16 -2.2322850923418676
0.66 2.16 -2.209088236626241
0.72 2.16 -2.1809195226234754
0.78 2.16 -2.1473191053983633
0.84 2.16 -2.107898302569552
0.9 2.16 -2.0623559347154967
0.96 2.16 -2.010494479158173
1.02 2.16 -1.952235628911096
1.08 2.16 -1.8876345435006083
1.1400000000000001 2.16 -1.8168917938045155
1.2 2.16 -1.7403617721969766
1.26 2.16 -1.6585562074108875
1.32 2.16 -1.5721414416596093
1.3800000000000001 2.16 -1.4819283417778772
1.44 2.16 -1.3888541532384495
1.5 2.16 -1.2939562581827118
1.56 2.16 -1.198338612504293
1.62 2.16 -1.1031325110442132
1.68 2.16 -1.0094541261769747
1.74 2.16 -0.9183618347532068
1.8 2.16 -0.8308165667456097
1.86 2.16 -0.7476482093887449
1.92 2.16 -0.6695304965893278
1.98 2.16 -0.596965899608463
2.04 2.16 -0.5302809659655187
2.1 2.16 -0.46963150602019915
2.16 2.16 -0.4150161586491555
2.22 2.16 -0.3662962853999053
2.2800000000000002 2.16 -0.32321988654521894
2.34 2.16 -0.28544727973096223
2.4 2.16 -0.2525765642303924
2.46 2.16 -0.2241673213539256
2.52 2.16 -0.19976148498844754
2.58 2.16 -0.1789007824101887
2.64 2.16 -0.16114054503023015
2.7 2.16 -0.14605999642088818
2.7600000000000002 2.16 -0.13326933572558008
2.82 2.16 -0.12241405710829795
2.88 2.16 -0.11317699659298863
2.94 2.16 -0.10527859536190157
3.0 2.16 -0.09847583129825302

0.0 2.22 -2.2845617725488734
0.06 2.22 -2.284121844594921
0.12 2.22 -2.283067197726857
0.18 2.22 -2.281519513855329
0.24 2.22 -2.279325098239118
0.3 2.22 -2.2761406457540376
0.36 2.22 -2.271493674237316
0.42 2.22 -2.2648262764438045
0.48 2.22 -2.2555279367770824
0.54 2.22 -2.2429613338689145
0.6 2.22 -2.226483875216657
0.66 2.22 -2.2054669269296028
0.72 2.22 -2.1793141491175425
0.78 2.22 -2.14747992082026
0.84 2.22 -2.109488466609037
0.9 2.22 -2.0649539312798955
0.96 2.22 -2.0136012582750817
1.02 2.22 -1.9552872983159104
1.08 2.22 -1.8900211147702617
1.1400000000000001 2.22 -1.8179819938631852
1.2 2.22 -1.7395332703076154
1.26 2.22 -1.6552298258360332
1.32 2.22 -1.5658171062932535
1.3800000000000001 2.22 -1.4722198217021008
1.44 2.22 -1.3755191956305826
1.5 2.22 -1.2769187000169604
1.56 2.22 -1.1776995440752152
1.62 2.22 -1.0791685850843897
1.68 2.22 -0.9826025376620645
1.74 2.22 -0.8891931162436155
1.8 2.22 -0.7999978612314884
1.86 2.22 -0.7159008106841639
1.92 2.22 -0.6375859804832933
1.98 2.22 -0.565525035360452
2.04 2.22 -0.4999788719943376
2.1 2.22 -0.4410113861290928
2.16 2.22 -0.38851267182992993
2.22 2.22 -0.34222839853657955
2.2800000000000002 2.22 -0.3017921089985155
2.34 2.22 -0.2667575701354478
2.4 2.22 -0.23662893882103567
2.46 2.22 -0.21088722505461033
2.52 2.22 -0.18901222480810292
2.58 2.22 -0.17049967531341942
2.64 2.22 -0.15487382001307007
2.7 2.22 -0.14169585544280264
2.7600000000000002 2.22 -0.1305688860630993
2.82 2.22 -0.12114006408657063
2.88 2.22 -0.11310057035586807
2.94 2.22 -0.10618402691850168
3.0 2.22 -0.10016384415306359

0.0 2.2800000000000002 -2.2626006219575974
0.06 2.2800000000000002 -2.262393746115576
0.12 2.2800000000000002 -2.2620026419614416
0.18 2.2800000000000002 -2.261499168384445
0.24 2.2800000000000002 -2.260682916301221
0.3 2.2800000000000002 -2.259164623873294
0.36 2.2800000000000002 -2.256424236347111
0.42 2.2800000000000002 -2.251852455484031
0.48 2.2800000000000002 -2.244781659722422
0.54 2.2800000000000002 -2.234510240485504
0.6 2.2800000000000002 -2.2203232380593985
0.66 2.2800000000000002 -2.2015113989996147
0.72 2.2800000000000002 -2.177390243683996
0.78 2.2800000000000002 -2.1473203114837744
0.84 2.2800000000000002 -2.110729358680496
0.9 2.2800000000000002 -2.0671368585325416
0.96 2.2800000000000002 -2.016180650206029
1.02 2.2800000000000002 -1.9576449826378193
1.08 2.2800000000000002 -1.8914885110946265
1.1400000000000001 2.2800000000000002 -1.8178700803126477
1.2 2.2800000000000002 -1.737169469956194
1.26 2.2800000000000002 -1.649999833940013
1.32 2.2800000000000002 -1.557208510803346
1.3800000000000001 2.2800000000000002 -1.4598633809694612
1.44 2.2800000000000002 -1.3592230906668452
1.5 2.2800000000000002 -1.2566912116456104
1.56 2.2800000000000002 -1.1537565490492505
1.62 2.2800000000000002 -1.0519239731351384
1.68 2.2800000000000002 -0.9526418711681289
1.74 2.2800000000000002 -0.8572331674121675
1.8 2.2800000000000002 -0.7668365892238744
1.86 2.2800000000000002 -0.682363480909264
1.92 2.2800000000000002 -0.6044732737356054
1.98 2.2800000000000002 -0.5335681871119998
2.04 2.2800000000000002 -0.46980538067087213
2.1 2.2800000000000002 -0.41312301357937276
2.16 2.2800000000000002 -0.36327571243318874
2.22 2.2800000000000002 -0.31987480530194234
2.2800000000000002 2.2800000000000002 -0.28242918455495913
2.34 2.2800000000000002 -0.25038356893208497
2.4 2.2800000000000002 -0.22315199560159765
2.46 2.2800000000000002 -0.20014538582961106
2.52 2.2800000000000002 -0.18079286750076257
2.58 2.2800000000000002 -0.16455714993826895
2.64 2.2800000000000002 -0.15094463180946394
2.7 2.2800000000000002 -0.1395111150740626
2.7600000000000002 2.2800000000000002 -0.12986404476060717
2.82 2.2800000000000002 -0.12166214429954028
2.88 2.2800000000000002 -0.11461321064258913
2.94 2.2800000000000002 -0.10847070387388302
3.0 2.2800000000000002 -0.10302963385120459

0.0 2.34 -2.240295058121407
0.06 2.34 -2.24032028205779
0.12 2.34 -2.240590351647314
0.18 2.34 -2.241128574378155
0.24 2.34 -2.241689524210988
0.3 2.34 -2.241839758042483
0.36 2.34 -2.2410131598633005
0.42 2.34 -2.238549937135585
0.48 2.34 -2.233725282632971
0.54 2.34 -2.2257718825731465
0.6 2.34 -2.2138993195698413
0.66 2.34 -2.1973126983886666
0.72 2.34 -2.1752323283930814
0.78 2.34 -2.1469158983667453
0.84 2.34 -2.111684175523044
0.9 2.34 -2.0689507672127174
0.96 2.34 -2.018255835479388
1.02 2.34 -1.959302814083088
1.08 2.34 -1.8919961551970095
1.1400000000000001 2.34 -1.8164770093043898
1.2 2.34 -1.7331526859305402
1.26 2.34 -1.6427150116207863
1.32 2.34 -1.546142604943347
1.3800000000000001 2.34 -1.4446829109396129
1.44 2.34 -1.33981172502819
1.5 2.34 -1.2331707798597318
1.56 2.34 -1.1264873420126404
1.62 2.34 -1.0214829716312588
1.68 2.34 -0.9197808419653951
1.74 2.34 -0.8228216599339989
1.8 2.34 -0.7317970312283121
1.86 2.34 -0.6476063344959316
1.92 2.34 -0.5708394907968709
1.98 2.34 -0.5017843048914181
2.04 2.34 -0.4404540854414531
2.1 2.34 -0.38662948602961505
2.16 2.34 -0.33990803550721604
2.22 2.34 -0.2997554217122516
2.2800000000000002 2.34 -0.2655538663074398
2.34 2.34 -0.23664446894319896
2.4 2.34 -0.2123618769895126
2.46 2.34 -0.19206084942055962
2.52 2.34 -0.1751351478481674
2.58 2.34 -0.16102971145776737
2.64 2.34 -0.14924731424502788
2.7 2.34 -0.13935093996798312
2.7600000000000002 2.34 -0.13096301751505235
2.82 2.34 -0.12376249817222135
2.88 2.34 -0.11748057073904147
2.94 2.34 -0.1118956289318004
3.0 2.34 -0.10682794375856268

0.0 2.4 -2.21775737611341
0.06 2.4 -2.218013235184413
0.12 2.4 -2.2189406885071823
0.18 2.4 -2.2205159399998164
0.24 2.4 -2.2224504227376065
0.3 2.4 -2.224268464893314
0.36 2.4 -2.225359564210562
0.42 2.4 -2.2250144575280126
0.48 2.4 -2.2224511255282344
0.54 2.4 -2.2168350600985907
0.6 2.4 -2.207297039758003
0.66 2.4 -2.1929510039899913
0.72 2.4 -2.1729141901219218
0.78 2.4 -2.1463313470182896
0.84 2.4 -2.112404440361591
0.9 2.4 -2.0704286970345254
0.96 2.4 -2.019834998175492
1.02 2.4 -1.960237454517616
1.08 2.4 -1.891483488480115
1.1400000000000001 2.4 -1.8137020280320528
1.2 2.4 -1.7273437669271914
1.26 2.4 -1.6332063032975186
1.32 2.4 -1.5324368670882806
1.3800000000000001 2.4 -1.4265067625353913
1.44 2.4 -1.3171547856997885
1.5 2.4 -1.206301446836978
1.56 2.4 -1.0959409886751716
1.62 2.4 -0.9880226883184399
1.68 2.4 -0.8843354790814228
1.74 2.4 -0.786409701348062
1.8 2.4 -0.69544676955649
1.86 2.4 -0.6122825481430465
1.92 2.4 -0.5373846115684696
1.98 2.4 -0.4708786938899408
2.04 2.4 -0.4125964581975322
2.1 2.4 -0.36213554760518174
2.16 2.4 -0.31892345669259087
2.22 2.4 -0.28227848761918806
2.2800000000000002 2.4 -0.25146326150300097
2.34 2.4 -0.22572840094249333
2.4 2.4 -0.20434575095297702
2.46 2.4 -0.18663173291920981
2.52 2.4 -0.17196214604578167
2.58 2.4 -0.15978003999933255
2.64 2.4 -0.14959830356136963
2.7 2.4 -0.1409984612305152
2.7600000000000002 2.4 -0.13362693240553233
2.82 2.4 -0.12718974773156944
2.88 2.4 -0.12144647165525328
2.94 2.4 -0.11620386805790701
3.0 2.4 -0.11130967354390921

0.0 2.46 -2.1950861979914507
0.06 2.46 -2.195570779264193
0.12 2.46 -2.197150583148925
0.18 2.46 -2.199756313399381
0.24 2.46 -2.203058297979681
0.3 2.46 -2.2065407493325213
0.36 2.46 -2.209550603189592
0.42 2.46 -2.21133026252337
0.48 2.46 -2.211040505569112
0.54 2.46 -2.2077780425432016
0.6 2.46 -2.2005911993517793
0.66 2.46 -2.1884966500900305
0.72 2.46 -2.1704997973739997
0.78 2.46 -2.1456211363042477
0.84 2.46 -2.1129305683683035
0.9 2.46 -2.071590985990261
0.96 2.46 -2.020911362818119
1.02 2.46 -1.9604079387430848
1.08 2.46 -1.889869872143141
1.1400000000000001 2.46 -1.809423132491137
1.2 2.46 -1.719583884910934
1.26 2.46 -1.621290916482677
1.32 2.46 -1.5159066703538133
1.3800000000000001 2.46 -1.4051789495382478
1.44 2.46 -1.2911605447313244
1.5 2.46 -1.1760912517814754
1.56 2.46 -1.0622543504440867
1.62 2.46 -0.951825456970254
1.68 2.46 -0.8467338387005666
1.74 2.46 -0.7485539712312316
1.8 2.46 -0.6584389912755717
1.86 2.46 -0.577099625854737
1.92 2.46 -0.5048244536934492
1.98 2.46 -0.44153180823088806
2.04 2.46 -0.38684109412214945
2.1 2.46 -0.34015156416524017
2.16 2.46 -0.30071882492379853
2.22 2.46 -0.26772244440651416
2.2800000000000002 2.46 -0.24032113179891557
2.34 2.46 -0.21769449431023183
2.4 2.46 -0.19907213351641573
2.46 2.46 -0.18375184912678436
2.52 2.46 -0.17110912569878947
2.58 2.46 -0.1606000779514585
2.64 2.46 -0.15175979516430063
2.7 2.46 -0.1441976851901972
2.7600000000000002 2.46 -0.13759105985513628
2.82 2.46 -0.1316778748695575
2.88 2.46 -0.12624926114820167
2.94 2.46 -0.12114226610135473
3.0 2.46 -0.11623305916425443

0.0 2.52 -2.172367828611792
0.06 2.52 -2.1730788292901884
0.12 2.52 -2.1753048697482615
0.18 2.52 -2.178932893673591
0.24 2.52 -2.1835943020017843
0.3 2.52 -2.188735449663619
0.36 2.52 -2.1936626705855202
0.42 2.52 -2.1975712706267747
0.48 2.52 -2.199564854107184
0.54 2.52 -2.19866963534738
0.6 2.52 -2.193847486474466
0.66 2.52 -2.1840110554838406
0.72 2.52 -2.1680441205970302
0.78 2.52 -2.1448302224937534
0.84 2.52 -2.113292315584797
0.9 2.52 -2.0724454540885
0.96 2.52 -2.0214631169294868
1.02 2.52 -1.9597554676514857
1.08 2.52 -1.8870546023776964
1.1400000000000001 2.52 -1.8034979509088442
1.2 2.52 -1.7096972246728865
1.26 2.52 -1.606777894590188
1.32 2.52 -1.4963746123250237
1.3800000000000001 2.52 -1.3805724147841032
1.44 2.52 -1.2617920646285945
1.5 2.52 -1.1426289650883954
1.56 2.52 -1.0256657488496936
1.62 2.52 -0.9132853879219359
1.68 2.52 -0.8075120297778041
1.74 2.52 -0.7099004901175547
1.8 2.52 -0.621484569698913
1.86 2.52 -0.5427826328447984
1.92 2.52 -0.4738495197645355
1.98 2.52 -0.4143587798342989
2.04 2.52 -0.3636985617843165
2.1 2.52 -0.3210671292397789
2.16 2.52 -0.285558236986877
2.22 2.52 -0.256231041875128
2.2800000000000002 2.52 -0.23216290049107438
2.34 2.52 -0.21248594779984015
2.4 2.52 -0.19640978371691448
2.46 2.52 -0.18323315403019647
2.52 2.52 -0.17234749016368797
2.58 2.52 -0.16323482757773825
2.64 2.52 -0.15546214536336986
2.7 2.52 -0.14867368022297578
2.7600000000000002 2.52 -0.14258233111284208
2.82 2.52 -0.13696091265954952
2.88 2.52 -0.1316337394008977
2.94 2.52 -0.12646882050309602
3.0 2.52 -0.12137080281145544

0.0 2.58 -2.149677502713934
0.06 2.58 -2.1506122832967427
0.12 2.58 -2.1534775132374278
0.18 2.58 -2.158118235725988
0.24 2.58 -2.1641292291770515
0.3 2.58 -2.1709213805721514
0.36 2.58 -2.1777625060909385
0.42 2.58 -2.1838021388801163
0.48 2.58 -2.1880867394541403
0.54 2.58 -2.1895701545496533
0.6 2.58 -2.1871233930475142
0.66 2.58 -2.1795475617154296
0.72 2.58 -2.165593857312514
0.78 2.58 -2.1439945990456533
0.84 2.58 -2.1135091114796825
0.9 2.58 -2.0729874650575817
0.96 2.58 -2.02145323523073
1.02 2.58 -1.9582031969084566
1.08 2.58 -1.8829171391925532
1.1400000000000001 2.58 -1.795765227135293
1.2 2.58 -1.6974948156598026
1.26 2.58 -1.5894754038056809
1.32 2.58 -1.473681885247844
1.3800000000000001 2.58 -1.3526040345488948
1.44 2.58 -1.229083863784646
1.5 2.58 -1.106098933325477
1.56 2.58 -0.9865236559871289
1.62 2.58 -0.8729068996016183
1.68 2.58 -0.7673002099544559
1.74 2.58 -0.6711582214846614
1.8 2.58 -0.5853160517157603
1.86 2.58 -0.5100333067883436
1.92 2.58 -0.4450847505156607
1.98 2.58 -0.38987487015792327
2.04 2.58 -0.3435562224525809
2.1 2.58 -0.30513710413476924
2.16 2.58 -0.27357038692992075
2.22 2.58 -0.24782070242075563
2.2800000000000002 2.58 -0.22691087956907743
2.34 2.58 -0.20995062427496156
2.4 2.58 -0.19615123513284455
2.46 2.58 -0.18483011474641942
2.52 2.58 -0.17540834946453468
2.58 2.58 -0.16740397083883046
2.64 2.58 -0.16042284972746595
2.7 2.58 -0.15414859519473856
2.7600000000000002 2.58 -0.14833236640997421
2.82 2.58 -0.14278315641879838
2.88 2.58 -0.1373588568104459
2.94 2.58 -0.13195824193307593
3.0 2.58 -0.12651390090135828

0.0 2.64 -2.127080527123809
0.06 2.64 -2.1282361596301342
0.12 2.64 -2.1317327328767623
0.18 2.64 -2.137375352935554
0.24 2.64 -2.1447245921809635
0.3 2.64 -2.153158377954696
0.36 2.64 -2.1619082055516476
0.42 2.64 -2.170079235759806
0.48 2.64 -2.1766607993745173
0.54 2.64 -2.1805323135381753
0.6 2.64 -2.1804690446036608
0.66 2.64 -2.1751521836243657
0.72 2.64 -2.1631880643761203
0.78 2.64 -2.1431417534602755
0.84 2.64 -2.113590276813092
0.9 2.64 -2.073199872852595
0.96 2.64 -2.020829229181413
1.02 2.64 -1.9556560824062585
1.08 2.64 -1.8773176734452832
1.1400000000000001 2.64 -1.7860471057142244
1.2 2.64 -1.6827797529955906
1.26 2.64 -1.5691999085142423
1.32 2.64 -1.4477015709662406
1.3800000000000001 2.64 -1.3212506907813653
1.44 2.64 -1.1931576455690502
1.5 2.64 -1.0667920134358084
1.56 2.64 -0.9452882445209121
1.62 2.64 -0.8312937040219839
1.68 2.64 -0.7267984778648225
1.74 2.64 -0.6330643737831952
1.8 2.64 -0.5506472714088856
1.86 2.64 -0.4794899479768269
1.92 2.64 -0.4190552364216147
1.98 2.64 -0.3684710016213692
2.04 2.64 -0.3266655178695341
2.1 2.64 -0.29248061298498246
2.16 2.64 -0.2647577067824464
2.22 2.64 -0.2423973628175867
2.2800000000000002 2.64 -0.22439607823229019
2.34 2.64 -0.2098652501536863
2.4 2.64 -0.19803724090611438
2.46 2.64 -0.1882628004168634
2.52 2.64 -0.18000320412079943
2.58 2.64 -0.172819572594907
2.64 2.64 -0.16636107316807297
2.7 2.64 -0.1603531017659406
2.7600000000000002 2.64 -0.15458609964686096
2.82 2.64 -0.14890534974683317
2.88 2.64 -0.14320189142713294
2.94 2.64 -0.13740456297624545
3.0 2.64 -0.13147310560383704

0.0 2.7 -2.1046333231052534
0.06 2.7 -2.1060066347032156
0.12 2.7 -2.1101260272412183
0.18 2.7 -2.116758722666839
0.24 2.7 -2.125433602666431
0.3 2.7 -2.135498250611656
0.36 2.7 -2.1461501405337886
0.42 2.7 -2.1564515260383086
0.48 2.7 -2.1653345881892867
0.54 2.7 -2.1716020266559948
0.6 2.7 -2.173927947945683
0.66 2.7 -2.1708642760368706
0.72 2.7 -2.160858700260463
0.78 2.7 -2.14229102321731
0.84 2.7 -2.113535129867456
0.9 2.7 -2.0730528635862613
0.96 2.7 -2.019522854760304
1.02 2.7 -1.9520008617419937
1.08 2.7 -1.8700981827835357
1.1400000000000001 2.7 -1.774152440852795
1.2 2.7 -1.6653540329953584
1.26 2.7 -1.5457872885195847
1.32 2.7 -1.4183534749475497
1.3800000000000001 2.7 -1.2865653412583573
1.44 2.7 -1.154235309984288
1.5 2.7 -1.0251104688329893
1.56 2.7 -0.9025240776898182
1.62 2.7 -0.7891278247070939
1.68 2.7 -0.6867441592557946
1.74 2.7 -0.5963448374190558
1.8 2.7 -0.5181333139429152
1.86 2.7 -0.45169302006125217
1.92 2.7 -0.3961619060611424
1.98 2.7 -0.35040166760313773
2.04 2.7 -0.3131419949846222
2.1 2.7 -0.2830913983792578
2.16 2.7 -0.25901433678968283
2.22 2.7 -0.2397790943700277
2.2800000000000002 2.7 -0.22438275583148318
2.34 2.7 -0.2119597117385886
2.4 2.7 -0.2017792496984115
2.46 2.7 -0.19323657280117565
2.52 2.7 -0.1858403888901496
2.58 2.7 -0.17919919922449856
2.64 2.7 -0.17300763089580745
2.7 2.7 -0.16703359068917903
2.7600000000000002 2.7 -0.16110663071356737
2.82 2.7 -0.15510766502688839
2.88 2.7 -0.14896002320730026
2.94 2.7 -0.14262174073542425
3.0 2.7 -0.13607894441673168

0.0 2.7600000000000002 -2.0823843746152835
0.06 2.7600000000000002 -2.0839719869844737
0.12 2.7600000000000002 -2.088705106358145
0.18 2.7600000000000002 -2.096315200335617
0.24 2.7600000000000002 -2.106302062302269
0.3 2.7600000000000002 -2.1179856444424052
0.36 2.7600000000000002 -2.1305317927932705
0.42 2.7600000000000002 -2.1429613731131165
0.48 2.7600000000000002 -2.154149343880902
0.54 2.7600000000000002 -2.162819134858254
0.6 2.7600000000000002 -2.167537661482296
0.66 2.7600000000000002 -2.1667171207571334
0.72 2.7600000000000002 -2.1586310805144944
0.78 2.7600000000000002 -2.14145385326477
0.84 2.7600000000000002 -2.113332985580035
0.9 2.7600000000000002 -2.0725037080657804
0.96 2.7600000000000002 -2.017449822450278
1.02 2.7600000000000002 -1.9471062713069027
1.08 2.7600000000000002 -1.8610841523573416
1.1400000000000001 2.7600000000000002 -1.7598813586774928
1.2 2.7600000000000002 -1.6450271687011357
1.26 2.7600000000000002 -1.5191057633631941
1.32 2.7600000000000002 -1.3856197752784285
1.3800000000000001 2.7600000000000002 -1.248691618192743
1.44 2.7600000000000002 -1.1126472404423107
1.5 2.7600000000000002 -0.9815649484899228
1.56 2.7600000000000002 -0.8588831260378372
1.62 2.7600000000000002 -0.7471396733118315
1.68 2.7600000000000002 -0.6478735308094168
1.74 2.7600000000000002 -0.5616742448433588
1.8 2.7600000000000002 -0.48833565198794726
1.86 2.7600000000000002 -0.42706041372893894
1.92 2.7600000000000002 -0.37666939842114683
1.98 2.7600000000000002 -0.3357853561665261
2.04 2.7600000000000002 -0.30297633278072095
2.1 2.7600000000000002 -0.2768564842105449
2.16 2.7600000000000002 -0.25614922999529266
2.22 2.7600000000000002 -0.23972078342041128
2.2800000000000002 2.7600000000000002 -0.22659243520283656
2.34 2.7600000000000002 -0.21593886325425374
2.4 2.7600000000000002 -0.20707812030842515
2.46 2.7600000000000002 -0.19945734590508366
2.52 2.7600000000000002 -0.19263690030588912
2.58 2.7600000000000002 -0.1862745903222941
2.64 2.7600000000000002 -0.18011092733015877
2.7 2.7600000000000002 -0.17395586884914307
2.7600000000000002 2.7600000000000002 -0.16767718535441895
2.82 2.7600000000000002 -0.16119041007493254
2.88 2.7600000000000002 -0.15445023002826816
2.94 2.7600000000000002 -0.14744313155775154
3.0 2.7600000000000002 -0.1401811026761037

0.0 2.82 -2.060375088606609
0.06 2.82 -2.062173453355787
0.12 2.82 -2.067510737105488
0.18 2.82 -2.0760848480997245
0.24 2.82 -2.087369170191078
0.3 2.82 -2.100658825090739
0.36 2.82 -2.115090509511534
0.42 2.82 -2.1296452645624573
0.48 2.82 -2.143140680816729
0.54 2.82 -2.1542180588095814
0.6 2.82 -2.1613303932117813
0.66 2.82 -2.1627384380864094
0.72 2.82 -2.1565242496036117
0.78 2.82 -2.1406339578788995
0.84 2.82 -2.1129630538669986
0.9 2.82 -2.0714964457562206
0.96 2.82 -2.0145095665583654
1.02 2.82 -1.9408236206341032
1.08 2.82 -1.8500871570008814
1.1400000000000001 2.82 -1.7430312875900653
1.2 2.82 -1.6216266410975542
1.26 2.82 -1.4890702312357713
1.32 2.82 -1.3495603856202567
1.3800000000000001 2.82 -1.207875169610983
1.44 2.82 -1.0688339070654826
1.5 2.82 -0.9367623432102038
1.56 2.82 -0.8150785821743548
1.62 2.82 -0.7060717238549801
1.68 2.82 -0.6108821563678938
1.74 2.82 -0.5296403630154006
1.8 2.82 -0.46169640806981765
1.86 2.82 -0.40587459711574875
1.92 2.82 -0.36070623738261154
1.98 2.82 -0.3246157130665772
2.04 2.82 -0.2960533000169957
2.1 2.82 -0.2735794980409303
2.16 2.82 -0.2559108065814458
2.22 2.82 -0.24193780085767203
2.2800000000000002 2.82 -0.23072505664429102
2.34 2.82 -0.2215003379642557
2.4 2.82 -0.2136383137573635
2.46 2.82 -0.20664226967573893
2.52 2.82 -0.20012592464805518
2.58 2.82 -0.19379651298301306
2.64 2.82 -0.18743966844461085
2.7 2.82 -0.1809062594372486
2.7600000000000002 2.82 -0.17410110015439417
2.82 2.82 -0.16697334523177945
2.88 2.82 -0.1595083256363519
2.94 2.82 -0.15172057487631166
3.0 2.82 -0.14364781031624932

0.0 2.88 -2.038640573662292
0.06 2.88 -2.0406460041116423
0.12 2.88 -2.0465775081097326
0.18 2.88 -2.0561016843624342
0.24 2.88 -2.0686682527851
0.3 2.88 -2.0835503850738255
0.36 2.88 -2.099858185228372
0.42 2.88 -2.1165344667346226
0.48 2.88 -2.132339213733955
0.54 2.88 -2.1458283848082096
0.6 2.88 -2.155333531278489
0.66 2.88 -2.158950826995157
0.72 2.88 -2.154551272250222
0.78 2.88 -2.139827390088944
0.84 2.88 -2.112394245650418
0.9 2.88 -2.0699615279905097
0.96 2.88 -2.0105851463680167
1.02 2.88 -1.9329878681831216
1.08 2.88 -1.8369085131831608
1.1400000000000001 2.88 -1.7234046252103965
1.2 2.88 -1.5950100721903462
1.26 2.88 -1.455657312524106
1.32 2.88 -1.310326571888132
1.3800000000000001 2.88 -1.1644698285666657
1.44 2.88 -1.0233392448241936
1.5 2.88 -0.8913843861574855
1.56 2.88 -0.7718513910013844
1.62 2.88 -0.6666395420703356
1.68 2.88 -0.5763884010745493
1.74 2.88 -0.5007168241529303
1.8 2.88 -0.4385240864700811
1.86 2.88 -0.3882818681851841
1.92 2.88 -0.3482755888623323
1.98 2.88 -0.3167804166089169
2.04 2.88 -0.2921750710873129
2.1 2.88 -0.27300519999550754
2.16 2.88 -0.25801027488976064
2.22 2.88 -0.2461265660047886
2.2800000000000002 2.88 -0.236475997516652
2.34 2.88 -0.22834781638444357
2.4 2.88 -0.22117759521708427
2.46 2.88 -0.21452628367611873
2.52 2.88 -0.2080607752056398
2.58 2.88 -0.2015366478316789
2.64 2.88 -0.19478324581382447
2.7 2.88 -0.187690990258997
2.7600000000000002 2.88 -0.18020066516168048
2.82 2.88 -0.1722943682136901
2.88 2.88 -0.1639878089962722
2.94 2.88 -0.15532365970357673
3.0 2.88 -0.14636570281147396

0.0 2.94 -2.0172103432116897
0.06 2.94 -2.0194190428347807
0.12 2.94 -2.025934520339411
0.18 2.94 -2.03639436022391
0.24 2.94 -2.050227422356023
0.3 2.94 -2.0666878813535003
0.36 2.94 -2.0848618763160736
0.42 2.94 -2.1036556140785154
0.48 2.94 -2.121771118515343
0.54 2.94 -2.1376753887872906
0.6 2.94 -2.149570111852269
0.66 2.94 -2.155372137851941
0.72 2.94 -2.15271944724
0.78 2.94 -2.139022522358312
0.84 2.94 -2.1115848979815013
0.9 2.94 -2.0678154568593787
0.96 2.94 -2.0055433690099376
1.02 2.94 -1.9234193635629666
1.08 2.94 -1.8213442047914132
1.1400000000000001 2.94 -1.7008181217960083
1.2 2.94 -1.5650787740516956
1.26 2.94 -1.4189200406580385
1.32 2.94 -1.268171101836328
1.3800000000000001 2.94 -1.1189368548818999
1.44 2.94 -0.9767950767637565
1.5 2.94 -0.8461581899280635
1.56 2.94 -0.7299327047479907
1.62 2.94 -0.6294945216852499
1.68 2.94 -0.5449042055724694
1.74 2.94 -0.4752467501988246
1.8 2.94 -0.41899119860791517
1.86 2.94 -0.3743021367679669
1.92 2.94 -0.3392736720426389
1.98 2.94 -0.31208428386635356
2.04 2.94 -0.2910855661512072
2.1 2.94 -0.274842490717575
2.16 2.94 -0.2621417052243827
2.22 2.94 -0.2519809139741044
2.2800000000000002 2.94 -0.2435485770824206
2.34 2.94 -0.23619991520578346
2.4 2.94 -0.22943278080288376
2.46 2.94 -0.22286529608711012
2.52 2.94 -0.21621609656444798
2.58 2.94 -0.2092873833389096
2.64 2.94 -0.2019506339543404
2.7 2.94 -0.19413464588548018
2.7600000000000002 2.94 -0.18581551835789312
2.82 2.94 -0.17700817222332454
2.88 2.94 -0.16775903731629088
2.94 2.94 -0.1581395868162841
3.0 2.94 -0.14824046024639229

0.0 3.0 -1.9961089494163475
0.06 3.0 -1.9985170372214727
0.12 3.0 -2.0056060094246457
0.18 3.0 -2.0169867688451335
0.24 3.0 -2.0320701698970125
0.3 3.0 -2.0500944091237012
0.36 3.0 -2.0701243536465737
0.42 3.0 -2.0910312387229357
0.48 3.0 -2.111458635075005
0.54 3.0 -2.129780503415558
0.6 3.0 -2.1440592288174645
0.66 3.0 -2.152015781314717
0.72 3.0 -2.1510304464904992
0.78 3.0 -2.1381999429382277
0.84 3.0 -2.110482433393499
0.9 3.0 -2.0649604666312014
0.96 3.0 -1.999235242778108
1.02 3.0 -1.9119264369800444
1.08 3.0 -1.803191258612729
1.1400000000000001 3.0 -1.6751139202260905
1.2 3.0 -1.5317920418533424
1.26 3.0 -1.379000818374731
1.32 3.0 -1.22345313983187
1.3800000000000001 3.0 -1.0718360092163428
1.44 3.0 -0.9298969853745805
1.5 3.0 -0.8018212322415498
1.56 3.0 -0.6900062824641124
1.62 3.0 -0.5951924672660885
1.68 3.0 -0.5168159592403142
1.74 3.0 -0.4534380123154667
1.8 3.0 -0.4031424514091208
1.86 3.0 -0.3638464614847606
1.92 3.0 -0.33351244980648326
1.98 3.0 -0.31027337537092964
2.04 3.0 -0.2924932065474229
2.1 3.0 -0.27878411944404097
2.16 3.0 -0.26799790236452065
2.22 3.0 -0.25920400743064864
2.2800000000000002 3.0 -0.25166230280842844
2.34 3.0 -0.24479528942290896
2.4 3.0 -0.23816230683284415
2.46 3.0 -0.23143683723481906
2.52 3.0 -0.22438718001932875
2.58 3.0 -0.2168603113215508
2.64 3.0 -0.20876851897849677
2.7 3.0 -0.20007831731334064
2.7600000000000002 3.0 -0.19080113872755364
2.82 3.0 -0.18098533560606178
2.88 3.0 -0.1707090877709233
2.94 3.0 -0.16007388807032294
3.0 3.0 -0.14919836653020593



==> F_q_1_normalised.txt <==
0.0 0.0 -1.0
0.06 0.0 -0.9991997893519043
0.12 0.0 -0.9967972054712294
0.18 0.0 -0.9927886534208065
0.24 0.0 -0.9871726162499356
0.3 0.0 -0.9799528969733676
0.36 0.0 -0.9711412722009461
0.42 0.0 -0.960759536130449
0.48 0.0 -0.9488409294057075
0.54 0.0 -0.9354309652678312
0.6 0.0 -0.9205876838132031
0.66 0.0 -0.9043813824420334
0.72 0.0 -0.8868938853900561
0.78 0.0 -0.8682174265756246
0.84 0.0 -0.8484532272473798
0.9 0.0 -0.827709852878649
0.96 0.0 -0.8061014325755232
1.02 0.0 -0.7837458194231929
1.08 0.0 -0.7607627623743493
1.1400000000000001 0.0 -0.7372721503024409
1.2 0.0 -0.7133923775560679
1.26 0.0 -0.6892388685647131
1.32 0.0 -0.6649227874767308
1.3800000000000001 0.0 -0.6405499480239477
1.44 0.0 -0.6162199292242646
1.5 0.0 -0.5920253944122856
1.56 0.0 -0.5680516045521247
1.62 0.0 -0.54437611183635
1.68 0.0 -0.5210686161217991
1.74 0.0 -0.49819096464461443
1.8 0.0 -0.47579727450008535
1.86 0.0 -0.45393415736000414
1.92 0.0 -0.4326410266225908
1.98 0.0 -0.4119504684529306
2.04 0.0 -0.39188865979914833
2.1 0.0 -0.372475818315041
2.16 0.0 -0.35372667105862543
2.22 0.0 -0.3356509307751357
2.2800000000000002 0.0 -0.31825377043948816
2.34 0.0 -0.30153628847766367
2.4 0.0 -0.2854959586766768
2.46 0.0 -0.27012706021178856
2.52 0.0 -0.25542108446006695
2.58 0.0 -0.24136711633486085
2.64 0.0 -0.22795218877365073
2.7 0.0 -0.21516160975488072
2.7600000000000002 0.0 -0.20297926182195147
2.82 0.0 -0.19138787457066012
2.88 0.0 -0.18036927092573474
2.94 0.0 -0.16990458830795416
3.0 0.0 -0.15997447599018041

0.0 0.06 -0.9957150348086105
0.06 0.06 -0.9949191394771983
0.12 0.06 -0.9925295290885977
0.18 0.06 -0.9885426305214272
0.24 0.06 -0.982956903798015
0.3 0.06 -0.9757760662047652
0.36 0.06 -0.9670117341394893
0.42 0.06 -0.9566854606668636
0.48 0.06 -0.9448301626338282
0.54 0.06 -0.931490949136658
0.6 0.06 -0.9167253815080422
0.66 0.06 -0.9006032122389374
0.72 0.06 -0.8832056650518801
0.78 0.06 -0.8646243296874351
0.84 0.06 -0.8449597522515556
0.9 0.06 -0.824319804982471
0.96 0.06 -0.8028179181903631
1.02 0.06 -0.7805712523645262
1.08 0.06 -0.7576988807164846
1.1400000000000001 0.06 -0.7343200425418962
1.2 0.06 -0.7105525165886002
1.26 0.06 -0.6865111519172659
1.32 0.06 -0.6623065822431791
1.3800000000000001 0.06 -0.6380441390213276
1.44 0.06 -0.6138229689985829
1.5 0.06 -0.5897353538679514
1.56 0.06 -0.565866223143009
1.62 0.06 -0.5422928464280834
1.68 0.06 -0.5190846878076304
1.74 0.06 -0.4963034029601933
1.8 0.06 -0.4740029586350102
1.86 0.06 -0.45222985409913785
1.92 0.06 -0.4310234248685509
1.98 0.06 -0.41041621028065645
2.04 0.06 -0.39043436807590576
2.1 0.06 -0.37109812098387396
2.16 0.06 -0.3524222222334673
2.22 0.06 -0.33441642883184663
2.2800000000000002 0.06 -0.31708597331155325
2.34 0.06 -0.3004320263799199
2.4 0.06 -0.28445214448691364
2.46 0.06 -0.26914069773996585
2.52 0.06 -0.25448927482986655
2.58 0.06 -0.2404870626932561
2.64 0.06 -0.22712119953278534
2.7 0.06 -0.2143771005568884
2.7600000000000002 0.06 -0.20223875640305067
2.82 0.06 -0.19068900468580716
2.88 0.06 -0.17970977548003522
2.94 0.06 -0.16928231182651465
3.0 0.06 -0.1593873665438771

0.0 0.12 -0.9830639731297554
0.06 0.12 -0.9822808333472995
0.12 0.12 -0.979929562242505
0.18 0.12 -0.9760066396803244
0.24 0.12 -0.9705104482754723
0.3 0.12 -0.9634444446328019
0.36 0.12 -0.9548197662601591
0.42 0.12 -0.944657249971222
0.48 0.12 -0.9329888537033995
0.54 0.12 -0.9198584916721445
0.6 0.12 -0.9053223111148224
0.66 0.12 -0.889448456072474
0.72 0.12 -0.8723163784273235
0.78 0.12 -0.8540157677849577
0.84 0.12 -0.8346451791660425
0.9 0.12 -0.814310440638389
0.96 0.12 -0.7931229221257089
1.02 0.12 -0.7711977421231528
1.08 0.12 -0.7486519815986836
1.1400000000000001 0.12 -0.7256029647549123
1.2 0.12 -0.7021666554011808
1.26 0.12 -0.6784562062315639
1.32 0.12 -0.6545806870201775
1.3800000000000001 0.12 -0.6306440071936262
1.44 0.12 -0.6067440388356042
1.5 0.12 -0.5829719381837866
1.56 0.12 -0.5594116572186459
1.62 0.12 -0.5361396320270286
1.68 0.12 -0.5132246311681687
1.74 0.12 -0.49072774513164863
1.8 0.12 -0.4687024969705748
1.86 0.12 -0.4471950541181452
1.92 0.12 -0.426244522048325
1.98 0.12 -0.4058833016326158
2.04 0.12 -0.3861374936018165
2.1 0.12 -0.3670273353004892
2.16 0.12 -0.3485676568006294
2.22 0.12 -0.33076834532600036
2.2800000000000002 0.12 -0.313634808758937
2.34 0.12 -0.2971684307069639
2.4 0.12 -0.28136701116451707
2.46 0.12 -0.2662251881983615
2.52 0.12 -0.25173483730592405
2.58 0.12 -0.23788544614601345
2.64 0.12 -0.2246644632288733
2.7 0.12 -0.21205761988811347
2.7600000000000002 0.12 -0.20004922545573087
2.82 0.12 -0.1886224360373791
2.88 0.12 -0.1777594976543739
2.94 0.12 -0.16744196479602477
3.0 0.12 -0.15765089562498616

0.0 0.18 -0.9626347811556967
0.06 0.18 -0.9618722856145162
0.12 0.18 -0.9595830372686577
0.18 0.18 -0.9557635657082764
0.24 0.18 -0.9504120990405321
0.3 0.18 -0.9435316492460657
0.36 0.18 -0.9351325621993122
0.42 0.18 -0.9252345046639243
0.48 0.18 -0.9138678770763454
0.54 0.18 -0.9010746590072375
0.6 0.18 -0.8869087124678934
0.66 0.18 -0.871435585335076
0.72 0.18 -0.8547318718913045
0.78 0.18 -0.8368841988926639
0.84 0.18 -0.817987913097233
0.9 0.18 -0.7981455496043031
0.96 0.18 -0.7774651597997373
1.02 0.18 -0.756058573602156
1.08 0.18 -0.734039663695898
1.1400000000000001 0.18 -0.7115226702845558
1.2 0.18 -0.6886206344082584
1.26 0.18 -0.6654439768107259
1.32 0.18 -0.6420992484009543
1.3800000000000001 0.18 -0.618688068083534
1.44 0.18 -0.5953062545422683
1.5 0.18 -0.5720431507173078
1.56 0.18 -0.5489811333474033
1.62 0.18 -0.5261952950725877
1.68 0.18 -0.5037532831350491
1.74 0.18 -0.48171527654306445
1.8 0.18 -0.46013408249762633
1.86 0.18 -0.43905533273187025
1.92 0.18 -0.418517760982937
1.98 0.18 -0.39855354392124936
2.04 0.18 -0.37918868933476874
2.1 0.18 -0.36044345706542724
2.16 0.18 -0.3423328000008022
2.22 0.18 -0.32486681424519115
2.2800000000000002 0.18 -0.3080511893587294
2.34 0.18 -0.29188765121191373
2.4 0.18 -0.27637439152242976
2.46 0.18 -0.26150647950335626
2.52 0.18 -0.24727625224853178
2.58 0.18 -0.23367368151310847
2.64 0.18 -0.22068671542159032
2.7 0.18 -0.2083015943629224
2.7600000000000002 0.18 -0.1965031409253356
2.82 0.18 -0.18527502419749892
2.88 0.18 -0.17459999913142282
2.94 0.18 -0.1644601219412637
3.0 0.18 -0.15483694271398032

0.0 0.24 -0.9353338826642851
0.06 0.24 -0.9345990627323217
0.12 0.24 -0.9323929093485028
0.18 0.24 -0.9287119500861603
0.24 0.24 -0.9235541503762307
0.3 0.24 -0.916921883106651
0.36 0.24 -0.9088244016479169
0.42 0.24 -0.899279783918144
0.48 0.24 -0.8883163321299711
0.54 0.24 -0.8759734310565779
0.6 0.24 -0.8623018858596687
0.66 0.24 -0.8473637775168142
0.72 0.24 -0.8312318885550241
0.78 0.24 -0.8139887632701722
0.84 0.24 -0.7957254743317581
0.9 0.24 -0.7765401714227713
0.96 0.24 -0.7565364874626967
1.02 0.24 -0.7358218743996146
1.08 0.24 -0.7145059341362981
1.1400000000000001 0.24 -0.6926988016030347
1.2 0.24 -0.6705096270757289
1.26 0.24 -0.6480451943076395
1.32 0.24 -0.6254087005570763
1.3800000000000001 0.24 -0.6026987146960843
1.44 0.24 -0.5800083206815233
1.5 0.24 -0.5574244460264133
1.56 0.24 -0.5350273686635727
1.62 0.24 -0.5128903907711841
1.68 0.24 -0.49107966467123926
1.74 0.24 -0.46965415369269253
1.8 0.24 -0.44866570974903114
1.86 0.24 -0.42815924913194225
1.92 0.24 -0.40817300848307164
1.98 0.24 -0.388738863897028
2.04 0.24 -0.3698826974705896
2.1 0.24 -0.35162479720683115
2.16 0.24 -0.333980277893049
2.22 0.24 -0.3169595123069566
2.2800000000000002 0.24 -0.3005685637963194
2.34 0.24 -0.2848096128737132
2.4 0.24 -0.2696813719361492
2.46 0.24 -0.2551794835404819
2.52 0.24 -0.24129689883008665
2.58 0.24 -0.22802423371634847
2.64 0.24 -0.21535010127553952
2.7 0.24 -0.2032614195371568
2.7600000000000002 0.24 -0.19174369442601708
2.82 0.24 -0.1807812780908637
2.88 0.24 -0.17035760322088447
2.94 0.24 -0.16045539423200683
3.0 0.24 -0.15105685641020083

0.0 0.3 -0.902291534054757
0.06 0.3 -0.9015903391601439
0.12 0.3 -0.8994850643458118
0.18 0.3 -0.8959721313970136
0.24 0.3 -0.8910491034033013
0.3 0.3 -0.8847175126668905
0.36 0.3 -0.8769852389763511
0.42 0.3 -0.8678684001609873
0.48 0.3 -0.8573927345136573
0.54 0.3 -0.8455944730124798
0.6 0.3 -0.8325207173988055
0.66 0.3 -0.8182293570340988
0.72 0.3 -0.8027885720667781
0.78 0.3 -0.7862759819882332
0.84 0.3 -0.7687775066165462
0.9 0.3 -0.7503860107014291
0.96 0.3 -0.7311998037860559
1.02 0.3 -0.7113210640470389
1.08 0.3 -0.6908542491194002
1.1400000000000001 0.3 -0.6699045490809274
1.2 0.3 -0.6485764275487428
1.26 0.3 -0.6269722869433078
1.32 0.3 -0.6051912840363557
1.3800000000000001 0.3 -0.5833283124507669
1.44 0.3 -0.5614731602211452
1.5 0.3 -0.5397098431225644
1.56 0.3 -0.5181161083777827
1.62 0.3 -0.4967630985976027
1.68 0.3 -0.4757151623493519
1.74 0.3 -0.4550297954762615
1.8 0.3 -0.43475769605655107
1.86 0.3 -0.41494291552625906
1.92 0.3 -0.39562308881926067
1.98 0.3 -0.37682972723361857
2.04 0.3 -0.35858855896149827
2.1 0.3 -0.34091990368775127
2.16 0.3 -0.32383906925714573
2.22 0.3 -0.30735676004338974
2.2800000000000002 0.3 -0.29147948825509573
2.34 0.3 -0.2762099809353456
2.4 0.3 -0.2615475768179655
2.46 0.3 -0.24748860847489507
2.52 0.3 -0.2340267663150561
2.58 0.3 -0.22115344197388934
2.64 0.3 -0.20885804946869724
2.7 0.3 -0.19712832319624232
2.7600000000000002 0.3 -0.1859505924266568
2.82 0.3 -0.1753100324140843
2.88 0.3 -0.16519089261248646
2.94 0.3 -0.15557670276771407
3.0 0.3 -0.1464504578662976

0.0 0.36 -0.8647556142090814
0.06 0.36 -0.8640927807813028
0.12 0.36 -0.8621024908446481
0.18 0.36 -0.858780911257454
0.24 0.36 -0.8541250387085677
0.3 0.36 -0.8481353644042678
0.36 0.36 -0.8408181424648977
0.42 0.36 -0.8321872174780518
0.48 0.36 -0.8222653850551331
0.54 0.36 -0.8110852777558168
0.6 0.36 -0.7986897867861075
0.66 0.36 -0.7851320465995506
0.72 0.36 -0.7704750240751314
0.78 0.36 -0.7547907655808593
0.84 0.36 -0.738159363463875
0.9 0.36 -0.7206677081198514
0.96 0.36 -0.7024080928505444
1.02 0.36 -0.68347673653449
1.08 0.36 -0.6639722842168573
1.1400000000000001 0.36 -0.6439943387035877
1.2 0.36 -0.6236420678042791
1.26 0.36 -0.6030129226832164
1.32 0.36 -0.5822014934578271
1.3800000000000001 0.36 -0.5612985192413472
1.44 0.36 -0.5403900616577945
1.5 0.36 -0.5195568437304541
1.56 0.36 -0.4988737501175511
1.62 0.36 -0.47840947999030936
1.68 0.36 -0.45822634039029936
1.74 0.36 -0.43838016557209414
1.8 0.36 -0.41892034650190135
1.86 0.36 -0.399889954187786
1.92 0.36 -0.3813259407001866
1.98 0.36 -0.36325940244491634
2.04 0.36 -0.34571589132954206
2.1 0.36 -0.32871576078982684
2.16 0.36 -0.31227453510835324
2.22 0.36 -0.29640329197511867
2.2800000000000002 0.36 -0.28110904974187784
2.34 0.36 -0.266395152258908
2.4 0.36 -0.2522616455193653
2.46 0.36 -0.23870564155157173
2.52 0.36 -0.2257216660814835
2.58 0.36 -0.21330198743324175
2.64 0.36 -0.20143692494766188
2.7 0.36 -0.19011513588347684
2.7600000000000002 0.36 -0.17932388033390095
2.82 0.36 -0.16904926415252486
2.88 0.36 -0.1592764602498369
2.94 0.36 -0.14998990890644467
3.0 0.36 -0.14117349796304554

0.0 0.42 -0.8239905812505489
0.06 0.42 -0.823369593957221
0.12 0.42 -0.8215046120884015
0.18 0.42 -0.8183913673191507
0.24 0.42 -0.8140261139244377
0.3 0.42 -0.8084081132377079
0.36 0.42 -0.8015417797692873
0.42 0.42 -0.7934384374320952
0.48 0.42 -0.7841176535107363
0.54 0.42 -0.7736081367141735
0.6 0.42 -0.7619482036023183
0.66 0.42 -0.7491858342489065
0.72 0.42 -0.7353783524761702
0.78 0.42 -0.7205917777273974
0.84 0.42 -0.7048999041681678
0.9 0.42 -0.6883831677110082
0.96 0.42 -0.6711273633758318
1.02 0.42 -0.6532222740006651
1.08 0.42 -0.6347602672562289
1.1400000000000001 0.42 -0.6158349117714557
1.2 0.42 -0.59653965557882
1.26 0.42 -0.5769666016730545
1.32 0.42 -0.5572054068242098
1.3800000000000001 0.42 -0.5373423213931072
1.44 0.42 -0.5174593801499379
1.5 0.42 -0.4976337472703137
1.56 0.42 -0.4779372129402353
1.62 0.42 -0.4584358344095692
1.68 0.42 -0.43918971087875763
1.74 0.42 -0.42025287921247517
1.8 0.42 -0.4016733160307005
1.86 0.42 -0.38349303109411376
1.92 0.42 -0.36574823692714253
1.98 0.42 -0.348469580162751
2.04 0.42 -0.33168242101079326
2.1 0.42 -0.3154071484251995
2.16 0.42 -0.2996595198711371
2.22 0.42 -0.28445101598630596
2.2800000000000002 0.42 -0.2697892018248345
2.34 0.42 -0.2556780877172913
2.4 0.42 -0.24211848404143052
2.46 0.42 -0.22910834535236055
2.52 0.42 -0.21664310035501697
2.58 0.42 -0.2047159651113154
2.64 0.42 -0.19331823766009623
2.7 0.42 -0.18243957289506824
2.7600000000000002 0.42 -0.1720682371027018
2.82 0.42 -0.16219134201809188
2.88 0.42 -0.15279505862289486
2.94 0.42 -0.14386481119654013
3.0 0.42 -0.13538545235060592

0.0 0.48 -0.7811940322556931
0.06 0.48 -0.780617165259012
0.12 0.48 -0.7788841689109203
0.18 0.48 -0.7759901463945219
0.24 0.48 -0.7719304363374803
0.3 0.48 -0.7667029043909779
0.36 0.48 -0.7603099573114309
0.42 0.48 -0.7527602207069334
0.48 0.48 -0.7440698416159969
0.54 0.48 -0.7342633959761317
0.6 0.48 -0.7233743988886457
0.66 0.48 -0.7114454319918454
0.72 0.48 -0.6985279166498788
0.78 0.48 -0.684681573486616
0.84 0.48 -0.6699736176215302
0.9 0.48 -0.6544777445764183
0.96 0.48 -0.6382729642272607
1.02 0.48 -0.6214423395959047
1.08 0.48 -0.6040716841096981
1.1400000000000001 0.48 -0.5862482657232679
1.2 0.48 -0.5680595595792053
1.26 0.48 -0.5495920832745115
1.32 0.48 -0.5309303408472751
1.3800000000000001 0.48 -0.5121558937811251
1.44 0.48 -0.4933465700231202
1.5 0.48 -0.474575815500212
1.56 0.48 -0.4559121870745824
1.62 0.48 -0.43741898137925855
1.68 0.48 -0.4191539905283518
1.74 0.48 -0.4011693732443616
1.8 0.48 -0.383511628392281
1.86 0.48 -0.3662216571331942
1.92 0.48 -0.34933489977497234
1.98 0.48 -0.332881533768978
2.04 0.48 -0.3168867200522891
2.1 0.48 -0.30137088594966327
2.16 0.48 -0.28635003402944825
2.22 0.48 -0.271836067570833
2.2800000000000002 0.48 -0.2578371245809597
2.34 0.48 -0.2443579135497273
2.4 0.48 -0.23140004531178116
2.46 0.48 -0.21896235647522344
2.52 0.48 -0.20704122086047508
2.58 0.48 -0.19563084626411922
2.64 0.48 -0.18472355462049989
2.7 0.48 -0.1743100442820253
2.7600000000000002 0.48 -0.16437963368410147
2.82 0.48 -0.15492048611071155
2.88 0.48 -0.1459198156414629
2.94 0.48 -0.1373640746501703
3.0 0.48 -0.12923912344848812

0.0 0.54 -0.737437343127795
0.06 0.54 -0.7369057623166494
0.12 0.54 -0.7353081038177876
0.18 0.54 -0.7326386541268284
0.24 0.54 -0.7288916798870612
0.3 0.54 -0.7240635179058378
0.36 0.54 -0.7181544498735222
0.42 0.54 -0.7111702956066387
0.48 0.54 -0.7031236794537369
0.54 0.54 -0.6940349435680173
0.6 0.54 -0.6839326994766913
0.66 0.54 -0.6728540256002157
0.72 0.54 -0.6608443326739708
0.78 0.54 -0.6479569309293766
0.84 0.54 -0.6342523420149356
0.9 0.54 -0.6197974047593404
0.96 0.54 -0.6046642269775506
1.02 0.54 -0.5889290357709789
1.08 0.54 -0.5726709765151213
1.1400000000000001 0.54 -0.5559709064243885
1.2 0.54 -0.5389102227658485
1.26 0.54 -0.5215697590075078
1.32 0.54 -0.5040287749528942
1.3800000000000001 0.54 -0.48636405968887964
1.44 0.54 -0.46864915933092927
1.5 0.54 -0.45095373536747585
1.56 0.54 -0.43334305406626644
1.62 0.54 -0.41587760300706783
1.68 0.54 -0.3986128273689901
1.74 0.54 -0.38159897609084903
1.8 0.54 -0.3648810463605259
1.86 0.54 -0.3484988139686701
1.92 0.54 -0.33248693676308333
1.98 0.54 -0.31687511864007833
2.04 0.54 -0.30168832208952834
2.1 0.54 -0.28694701816332685
2.16 0.54 -0.27266746376833556
2.22 0.54 -0.25886199731523335
2.2800000000000002 0.54 -0.24553934492019294
2.34 0.54 -0.23270493050743715
2.4 0.54 -0.22036118426098478
2.46 0.54 -0.20850784489811733
2.52 0.54 -0.19714225216931974
2.58 0.54 -0.18625962682150002
2.64 0.54 -0.1758533359905663
2.7 0.54 -0.16591514261799056
2.7600000000000002 0.54 -0.1564354380186186
2.82 0.54 -0.14740345717086706
2.88 0.54 -0.1388074766636288
2.94 0.54 -0.1306349955255595
3.0 0.54 -0.12287289939064665

0.0 0.6 -0.6936312582148616
0.06 0.6 -0.6931451630635221
0.12 0.6 -0.6916833072480439
0.18 0.6 -0.6892389929566242
0.24 0.6 -0.6858052867867216
0.3 0.6 -0.6813769029617268
0.36 0.6 -0.6759519335008914
0.42 0.6 -0.6695333519707608
0.48 0.6 -0.6621302390479024
0.54 0.6 -0.6537586973331525
0.6 0.6 -0.6444424404352551
0.66 0.6 -0.6342130573550889
0.72 0.6 -0.6231099673819291
0.78 0.6 -0.6111800926779973
0.84 0.6 -0.5984772851286931
0.9 0.6 -0.5850615506525696
0.96 0.6 -0.5709981179466777
1.02 0.6 -0.5563563997160469
1.08 0.6 -0.541208893084581
1.1400000000000001 0.6 -0.5256300625122683
1.2 0.6 -0.5096952436281816
1.26 0.6 -0.4934796004328935
1.32 0.6 -0.47705716181525654
1.3800000000000001 0.6 -0.46049995670399807
1.44 0.6 -0.44387726079892653
1.5 0.6 -0.42725496197938084
1.56 0.6 -0.4106950463621815
1.62 0.6 -0.39425520268847847
1.68 0.6 -0.37798853929897547
1.74 0.6 -0.36194340539264336
1.8 0.6 -0.3461633064948217
1.86 0.6 -0.33068690299784
1.92 0.6 -0.3155480801757283
1.98 0.6 -0.3007760781033374
2.04 0.6 -0.28639567032051955
2.1 0.6 -0.2724273807729187
2.16 0.6 -0.2588877294429232
2.22 0.6 -0.24578949808114084
2.2800000000000002 0.6 -0.2331420084978332
2.34 0.6 -0.22095140692582596
2.4 0.6 -0.2092209489845549
2.46 0.6 -0.19795128073252266
2.52 0.6 -0.18714071217539655
2.58 0.6 -0.17678548038910655
2.64 0.6 -0.16688000011747184
2.7 0.6 -0.15741710031237724
2.7600000000000002 0.6 -0.14838824560457375
2.82 0.6 -0.13978374213052444
2.88 0.6 -0.13159292750218868
2.94 0.6 -0.1238043449999241
3.0 0.6 -0.11640590230162924

0.0 0.66 -0.6505132851317317
0.06 0.66 -0.6500720701502498
0.12 0.66 -0.6487440876635286
0.18 0.66 -0.6465215197017007
0.24 0.66 -0.6433961405845547
0.3 0.66 -0.6393609909634923
0.36 0.66 -0.634411960060393
0.42 0.66 -0.6285491958572602
0.48 0.66 -0.6217782853254528
0.54 0.66 -0.6141111661003162
0.6 0.66 -0.6055667483987888
0.66 0.66 -0.5961712417472743
0.72 0.66 -0.5859581951150624
0.78 0.66 -0.574968271041577
0.84 0.66 -0.5632487839935322
0.9 0.66 -0.5508530402716751
0.96 0.66 -0.5378395212257793
1.02 0.66 -0.5242709534119495
1.08 0.66 -0.51021330886447
1.1400000000000001 0.66 -0.4957347762015849
1.2 0.66 -0.4809047392645223
1.26 0.66 -0.4657927948599257
1.32 0.66 -0.45046783539253576
1.3800000000000001 0.66 -0.43499721615314135
1.44 0.66 -0.4194460211224921
1.5 0.66 -0.40387643564567927
1.56 0.66 -0.3883472294250074
1.62 0.66 -0.37291334909834933
1.68 0.66 -0.35762561627174455
1.74 0.66 -0.3425305242610418
1.8 0.66 -0.32767012492577097
1.86 0.66 -0.3130819957772951
1.92 0.66 -0.2987992769219583
1.98 0.66 -0.2848507672598897
2.04 0.66 -0.2712610696021335
2.1 0.66 -0.2580507748987588
2.16 0.66 -0.24523667650427838
2.22 0.66 -0.23283200627048145
2.2800000000000002 0.66 -0.22084668518978753
2.34 0.66 -0.20928758226550015
2.4 0.66 -0.19815877622133482
2.46 0.66 -0.1874618155536536
2.52 0.66 -0.1771959732573564
2.58 0.66 -0.16735849330850025
2.64 0.66 -0.15794482665764858
2.7 0.66 -0.1489488550761827
2.7600000000000002 0.66 -0.14036310170518862
2.82 0.66 -0.13217892758718863
2.88 0.66 -0.12438671382060529
2.94 0.66 -0.11697602927196825
3.0 0.66 -0.10993578401844645

0.0 0.72 -0.6086516792009112
0.06 0.72 -0.6082540985304903
0.12 0.72 -0.6070561650996594
0.18 0.72 -0.6050488432118942
0.24 0.72 -0.6022225620763628
0.3 0.72 -0.5985686805778304
0.36 0.72 -0.5940809196675132
0.42 0.72 -0.5887566757048608
0.48 0.72 -0.5825981510879255
0.54 0.72 -0.5756132578814459
0.6 0.72 -0.5678162673154445
0.66 0.72 -0.5592281935107196
0.72 0.72 -0.5498769136219417
0.78 0.72 -0.5397970385670935
0.84 0.72 -0.5290295583653748
0.9 0.72 -0.5176212936150384
0.96 0.72 -0.5056241897026874
1.02 0.72 -0.49309449298015046
1.08 0.72 -0.48009184854639253
1.1400000000000001 0.72 -0.46667835771758626
1.2 0.72 -0.4529176301287022
1.26 0.72 -0.438873861098695
1.32 0.72 -0.42461095982850744
1.3800000000000001 0.72 -0.4101917485818126
1.44 0.72 -0.3956772475680308
1.5 0.72 -0.3811260550862403
1.56 0.72 -0.36659382780731203
1.62 0.72 -0.3521328620085385
1.68 0.72 -0.3377917732050554
1.74 0.72 -0.32361526896499765
1.8 0.72 -0.3096440077269213
1.86 0.72 -0.29591453510329807
1.92 0.72 -0.28245928837712386
1.98 0.72 -0.2693066595932115
2.04 0.72 -0.25648110772215743
2.1 0.72 -0.24400331074644252
2.16 0.72 -0.23189034910498899
2.22 0.72 -0.22015591266471157
2.2800000000000002 0.72 -0.20881052420539128
2.34 0.72 -0.19786177325943896
2.4 0.72 -0.18731455500233618
2.46 0.72 -0.17717130971449185
2.52 0.72 -0.1674322591104147
2.58 0.72 -0.15809563654337508
2.64 0.72 -0.14915790873541473
2.7 0.72 -0.1406139872505263
2.7600000000000002 0.72 -0.13245742842346953
2.82 0.72 -0.12468062088056431
2.88 0.72 -0.11727496014648679
2.94 0.72 -0.11023101012793021
3.0 0.72 -0.10353865150710485

0.0 0.78 -0.5684603778169546
0.06 0.78 -0.5681047010446131
0.12 0.78 -0.5670315672039367
0.18 0.78 -0.5652306658319721
0.24 0.78 -0.5626910676653623
0.3 0.78 -0.5594024817761214
0.36 0.78 -0.5553565373413605
0.42 0.78 -0.5505479975013194
0.48 0.78 -0.5449758363694798
0.54 0.78 -0.5386441296307248
0.6 0.78 -0.5315627260491753
0.66 0.78 -0.5237476823572832
0.72 0.78 -0.5152214575882224
0.78 0.78 -0.5060128748256407
0.84 0.78 -0.4961568683512473
0.9 0.78 -0.485694042055631
0.96 0.78 -0.47467007061119415
1.02 0.78 -0.4631349782787627
1.08 0.78 -0.4511423314485582
1.1400000000000001 0.78 -0.43874838033329877
1.2 0.78 -0.4260111829520105
1.26 0.78 -0.41298974103683117
1.32 0.78 -0.39974317314651925
1.3800000000000001 0.78 -0.38632994545215726
1.44 0.78 -0.3728071757064439
1.5 0.78 -0.35923002109787117
1.56 0.78 -0.3456511562413845
1.62 0.78 -0.33212034361995224
1.68 0.78 -0.3186840954571907
1.74 0.78 -0.3053854233078591
1.8 0.78 -0.2922636695943409
1.86 0.78 -0.27935441385477827
1.92 0.78 -0.2666894455411182
1.98 0.78 -0.2542967947385381
2.04 0.78 -0.24220081209179475
2.1 0.78 -0.23042228943947748
2.16 0.78 -0.2189786130992773
2.22 0.78 -0.20788394234939792
2.2800000000000002 0.78 -0.19714940635505254
2.34 0.78 -0.18678331354683506
2.4 0.78 -0.17679136823092859
2.46 0.78 -0.16717688997014282
2.52 0.78 -0.15794103199797668
2.58 0.78 -0.1490829956003612
2.64 0.78 -0.14060023801223306
2.7 0.78 -0.13248867192385066
2.7600000000000002 0.78 -0.12474285517353535
2.82 0.78 -0.1173561696206116
2.88 0.78 -0.11032098854793035
2.94 0.78 -0.10362883224183884
3.0 0.78 -0.09727051164395538

0.0 0.84 -0.5302198905564013
0.06 0.84 -0.5299040422583478
0.12 0.84 -0.5289494516779777
0.18 0.84 -0.5273445159295973
0.24 0.84 -0.5250769707836775
0.3 0.84 -0.52213494306633
0.36 0.84 -0.5185080818949533
0.42 0.84 -0.5141886709377717
0.48 0.84 -0.5091726480269267
0.54 0.84 -0.5034604777713291
0.6 0.84 -0.4970578393721077
0.66 0.84 -0.4899761066072655
0.72 0.84 -0.4822326102424701
0.78 0.84 -0.473850684911933
0.84 0.84 -0.46485951261181324
0.9 0.84 -0.4552937831492826
0.96 0.84 -0.44519319804201785
1.02 0.84 -0.43460184841379346
1.08 0.84 -0.42356749944829136
1.1400000000000001 0.84 -0.4121408141191416
1.2 0.84 -0.40037454747325557
1.26 0.84 -0.38832274002856176
1.32 0.84 -0.37603993520651524
1.3800000000000001 0.84 -0.36358044150159774
1.44 0.84 -0.3509976556162489
1.5 0.84 -0.33834345833695617
1.56 0.84 -0.32566769071798657
1.62 0.84 -0.3130177143369387
1.68 0.84 -0.30043805609715607
1.74 0.84 -0.2879701353310321
1.8 0.84 -0.27565206881693155
1.86 0.84 -0.2635185477386758
1.92 0.84 -0.2516007795437252
1.98 0.84 -0.23992648703231279
2.04 0.84 -0.22851995676477094
2.1 0.84 -0.21740212893604938
2.16 0.84 -0.20659072116570515
2.22 0.84 -0.19610037912457523
2.2800000000000002 0.84 -0.1859428475101029
2.34 0.84 -0.17612715554324285
2.4 0.84 -0.1666598118523088
2.46 0.84 -0.15754500430242518
2.52 0.84 -0.14878480100049557
2.58 0.84 -0.1403793493382557
2.64 0.84 -0.13232707051923
2.7 0.84 -0.1246248475428169
2.7600000000000002 0.84 -0.11726820508756076
2.82 0.84 -0.11025148014580836
2.88 0.84 -0.10356798261537269
2.94 0.84 -0.0972101453537962
3.0 0.84 -0.09116966345154792

0.0 0.9 -0.49410029498525115
0.06 0.9 -0.4938219742472279
0.12 0.9 -0.4929790201540624
0.18 0.9 -0.4915585556043142
0.24 0.9 -0.4895470374003758
0.3 0.9 -0.4869311076731349
0.36 0.9 -0.4836985752897444
0.42 0.9 -0.4798394248061022
0.48 0.9 -0.4753467751360016
0.54 0.9 -0.4702177293173745
0.6 0.9 -0.46445407293339475
0.66 0.9 -0.45806279306873
0.72 0.9 -0.45105640261143354
0.78 0.9 -0.4434530663069711
0.84 0.9 -0.4352765350931838
0.9 0.9 -0.42655590369416324
0.96 0.9 -0.4173252130570725
1.02 0.9 -0.4076229238897907
1.08 0.9 -0.3974912903141497
1.1400000000000001 0.9 -0.38697566360902524
1.2 0.9 -0.3761237553896839
1.26 0.9 -0.3649848876298224
1.32 0.9 -0.3536092539933841
1.3800000000000001 0.9 -0.3420472133265249
1.44 0.9 -0.33034863217236327
1.5 0.9 -0.3185622890853854
1.56 0.9 -0.3067353495645577
1.62 0.9 -0.29491291676842135
1.68 0.9 -0.2831376599424539
1.74 0.9 -0.2714495197504532
1.8 0.9 -0.25988548748627854
1.86 0.9 -0.24847945344425945
1.92 0.9 -0.23726211851393778
1.98 0.9 -0.226260962287932
2.04 0.9 -0.21550026057058017
2.1 0.9 -0.20500114508515263
2.16 0.9 -0.1947816983349302
2.22 0.9 -0.18485707691812167
2.2800000000000002 0.9 -0.17523965707440198
2.34 0.9 -0.16593919680498403
2.4 0.9 -0.15696300951956443
2.46 0.9 -0.14831614479083058
2.52 0.9 -0.14000157241609548
2.58 0.9 -0.13202036657819274
2.64 0.9 -0.12437188745136421
2.7 0.9 -0.11705395810464725
2.7600000000000002 0.9 -0.11006303501083853
2.82 0.9 -0.10339437087204208
2.88 0.9 -0.09704216882379293
2.94 0.9 -0.0909997273809874
3.0 0.9 -0.08525957574365625

0.0 0.96 -0.46018371173786204
0.06 0.96 -0.45994049070278203
0.12 0.96 -0.4592019082504096
0.18 0.96 -0.4579538621938979
0.24 0.96 -0.4561816135237834
0.3 0.96 -0.453870441165791
0.36 0.96 -0.45100647469138866
0.42 0.96 -0.44757759856166024
0.48 0.96 -0.44357434651146493
0.54 0.96 -0.43899072373662396
0.6 0.96 -0.4338249102979201
0.66 0.96 -0.42807981298309555
0.72 0.96 -0.4217634453749527
0.78 0.96 -0.41488912720824045
0.84 0.96 -0.40747550416960443
0.9 0.96 -0.3995463979176522
0.96 0.96 -0.39113050309079417
1.02 0.96 -0.38226095330496845
1.08 0.96 -0.3729747815897105
1.1400000000000001 0.96 -0.3633123024350752
1.2 0.96 -0.3533164427808623
1.26 0.96 -0.3430320481007337
1.32 0.96 -0.3325051874914851
1.3800000000000001 0.96 -0.32178247866536297
1.44 0.96 -0.31091045025104685
1.5 0.96 -0.29993495510242635
1.56 0.96 -0.2889006446223803
1.62 0.96 -0.2778505106139512
1.68 0.96 -0.26682549800808386
1.74 0.96 -0.25586418907292
1.8 0.96 -0.24500255743014962
1.86 0.96 -0.23427378839944915
1.92 0.96 -0.2237081608453827
1.98 0.96 -0.21333298477536933
2.04 0.96 -0.2031725883825839
2.1 0.96 -0.19324834798753301
2.16 0.96 -0.18357875434826343
2.22 0.96 -0.17417950902536808
2.2800000000000002 0.96 -0.16506364485223576
2.34 0.96 -0.1562416650274366
2.4 0.96 -0.14772169587562825
2.46 0.96 -0.1395096488837029
2.52 0.96 -0.13160938818455822
2.58 0.96 -0.12402290021234369
2.64 0.96 -0.11675046277631121
2.7 0.96 -0.10979081128575054
2.7600000000000002 0.96 -0.1031413003002324
2.82 0.96 -0.0967980589745427
2.88 0.96 -0.09075613931579797
2.94 0.96 -0.08500965647231913
3.0 0.96 -0.0795519205323801

0.0 1.02 -0.4284846964890301
0.06 1.02 -0.4282740988561758
0.12 1.02 -0.4276324968023661
0.18 1.02 -0.42654463753304
0.24 1.02 -0.4249946909008013
0.3 1.02 -0.4229667121082959
0.36 1.02 -0.4204453271249905
0.42 1.02 -0.4174165310461152
0.48 1.02 -0.4138685150279808
0.54 1.02 -0.4097924563034067
0.6 1.02 -0.4051832210656473
0.66 1.02 -0.4000399432905746
0.72 1.02 -0.39436645458699054
0.78 1.02 -0.38817155116442487
0.84 1.02 -0.38146909394865647
0.9 1.02 -0.37427794659072783
0.96 1.02 -0.36662176341323555
1.02 1.02 -0.3585286450646207
1.08 1.02 -0.350030683731594
1.1400000000000001 1.02 -0.3411634222061084
1.2 1.02 -0.3319652520207065
1.26 1.02 -0.3224767754337348
1.32 1.02 -0.3127401544971748
1.3800000000000001 1.02 -0.3027984680380375
1.44 1.02 -0.29269509439969893
1.5 1.02 -0.28247313447904393
1.56 1.02 -0.2721748861872684
1.62 1.02 -0.2618413781466008
1.68 1.02 -0.2515119673583212
1.74 1.02 -0.24122400284222734
1.8 1.02 -0.23101255491580464
1.86 1.02 -0.22091020787949525
1.92 1.02 -0.21094691240021882
1.98 1.02 -0.2011498928146847
2.04 1.02 -0.1915436038679046
2.1 1.02 -0.1821497310125886
2.16 1.02 -0.17298722826963245
2.22 1.02 -0.16407238773643124
2.2800000000000002 1.02 -0.1554189350788771
2.34 1.02 -0.14703814570976695
2.4 1.02 -0.1389389768019263
2.46 1.02 -0.13112821077580583
2.52 1.02 -0.1236106064118823
2.58 1.02 -0.11638905424705268
2.64 1.02 -0.10946473340556019
2.7 1.02 -0.10283726747775168
2.7600000000000002 1.02 -0.09650487748668712
2.82 1.02 -0.09046453036906892
2.88 1.02 -0.08471208174130458
2.94 1.02 -0.0792424120237562
3.0 1.02 -0.07404955525781742

0.0 1.08 -0.39896779662428644
0.06 1.08 -0.39878735811674565
0.12 1.08 -0.3982353962956189
0.18 1.08 -0.3972956019501981
0.24 1.08 -0.39595117450526873
0.3 1.08 -0.39418509740724683
0.36 1.08 -0.3919806778105613
0.42 1.08 -0.3893222380357258
0.48 1.08 -0.38619587203897165
0.54 1.08 -0.38259019879704104
0.6 1.08 -0.3784970592989731
0.66 1.08 -0.3739121165261975
0.72 1.08 -0.36883532927387164
0.78 1.08 -0.3632712812555651
0.84 1.08 -0.3572293566592662
0.9 1.08 -0.35072376204403166
0.96 1.08 -0.34377340198834566
1.02 1.08 -0.3364016220457506
1.08 1.08 -0.3286358372136056
1.1400000000000001 1.08 -0.3205070672426151
1.2 1.08 -0.31204940175998946
1.26 1.08 -0.30329941847776415
1.32 1.08 -0.2942955769006891
1.3800000000000001 1.08 -0.2850776081654053
1.44 1.08 -0.2756859191819923
1.5 1.08 -0.2661610263552111
1.56 1.08 -0.25654303106150766
1.62 1.08 -0.24687114594387308
1.68 1.08 -0.23718327811690873
1.74 1.08 -0.22751567266578315
1.8 1.08 -0.21790261745290546
1.86 1.08 -0.20837620825762904
1.92 1.08 -0.19896617167990485
1.98 1.08 -0.1896997420278324
2.04 1.08 -0.18060158755356331
2.1 1.08 -0.1716937808627769
2.16 1.08 -0.1629958080544334
2.22 1.08 -0.15452461110213303
2.2800000000000002 1.08 -0.14629465811945844
2.34 1.08 -0.13831803641585622
2.4 1.08 -0.13060456360805964
2.46 1.08 -0.1231619124715079
2.52 1.08 -0.11599574566879436
2.58 1.08 -0.10910985695567448
2.64 1.08 -0.10250631592223526
2.7 1.08 -0.09618561376473092
2.7600000000000002 1.08 -0.0901468079933978
2.82 1.08 -0.08438766435754615
2.88 1.08 -0.0789047946082775
2.94 1.08 -0.07369378902019504
3.0 1.08 -0.06874934285691878

0.0 1.1400000000000001 -0.3715620737706695
0.06 1.1400000000000001 -0.3714093870925166
0.12 1.1400000000000001 -0.3709399075410935
0.18 1.1400000000000001 -0.37013637808951894
0.24 1.1400000000000001 -0.3689811594553797
0.3 1.1400000000000001 -0.3674563229112419
0.36 1.1400000000000001 -0.36554404588404854
0.42 1.1400000000000001 -0.3632271956073408
0.48 1.1400000000000001 -0.3604900122259779
0.54 1.1400000000000001 -0.3573188212083131
0.6 1.1400000000000001 -0.3537027191945696
0.66 1.1400000000000001 -0.3496341894699033
0.72 1.1400000000000001 -0.34510961411594954
0.78 1.1400000000000001 -0.3401296599979674
0.84 1.1400000000000001 -0.33469952516845913
0.9 1.1400000000000001 -0.32882904090255816
0.96 1.1400000000000001 -0.3225326322353556
1.02 1.1400000000000001 -0.31582914635088183
1.08 1.1400000000000001 -0.3087415633247574
1.1400000000000001 1.1400000000000001 -0.30129660746723824
1.2 1.1400000000000001 -0.2935242798519796
1.26 1.1400000000000001 -0.28545733362834563
1.32 1.1400000000000001 -0.27713071354796087
1.3800000000000001 1.1400000000000001 -0.2685809799833764
1.44 1.1400000000000001 -0.2598457358000767
1.5 1.1400000000000001 -0.25096307199152634
1.56 1.1400000000000001 -0.24197104522051285
1.62 1.1400000000000001 -0.23290719752551664
1.68 1.1400000000000001 -0.22380812561382946
1.74 1.1400000000000001 -0.2147091045032055
1.8 1.1400000000000001 -0.2056437678838447
1.86 1.1400000000000001 -0.19664384551084219
1.92 1.1400000000000001 -0.1877389562319364
1.98 1.1400000000000001 -0.17895645390952003
2.04 1.1400000000000001 -0.1703213224933377
2.1 1.1400000000000001 -0.16185611581131612
2.16 1.1400000000000001 -0.1535809372324034
2.22 1.1400000000000001 -0.14551345417453035
2.2800000000000002 1.1400000000000001 -0.13766894243970426
2.34 1.1400000000000001 -0.13006035551503528
2.4 1.1400000000000001 -0.12269841424511461
2.46 1.1400000000000001 -0.11559171262390984
2.52 1.1400000000000001 -0.10874683584446806
2.58 1.1400000000000001 -0.10216848715863147
2.64 1.1400000000000001 -0.0958596205178673
2.7 1.1400000000000001 -0.08982157637577134
2.7600000000000002 1.1400000000000001 -0.0840542184223935
2.82 1.1400000000000001 -0.0785560693830351
2.88 1.1400000000000001 -0.0733244443451883
2.94 1.1400000000000001 -0.06835558037456725
3.0 1.1400000000000001 -0.06364476144424268

0.0 1.2 -0.3461727317365905
0.06 1.2 -0.34604547864598006
0.12 1.2 -0.34565159844050386
0.18 1.2 -0.34497300453401974
0.24 1.2 -0.3439913572595415
0.3 1.2 -0.3426879787685925
0.36 1.2 -0.3410441062141017
0.42 1.2 -0.3390413667666964
0.48 1.2 -0.3366623845458339
0.54 1.2 -0.3338914478102769
0.6 1.2 -0.3307151785079859
0.66 1.2 -0.32712315768822037
0.72 1.2 -0.3231084704853094
0.78 1.2 -0.31866814392775766
0.84 1.2 -0.3138034598583983
0.9 1.2 -0.30852013370120923
0.96 1.2 -0.30282835750026743
1.02 1.2 -0.2967427123800616
1.08 1.2 -0.29028196115317906
1.1400000000000001 1.2 -0.28346873610922185
1.2 1.2 -0.2763291400105571
1.26 1.2 -0.26889228002648663
1.32 1.2 -0.2611897548575975
1.3800000000000001 1.2 -0.2532551147915905
1.44 1.2 -0.2451233130825142
1.5 1.2 -0.2368301650667808
1.56 1.2 -0.22841182903162838
1.62 1.2 -0.21990432023087345
1.68 1.2 -0.2113430667704194
1.74 1.2 -0.20276251350268418
1.8 1.2 -0.19419577768186855
1.86 1.2 -0.18567435801468377
1.92 1.2 -0.17722789693715638
1.98 1.2 -0.16888399447486663
2.04 1.2 -0.16066807089771448
2.1 1.2 -0.1526032745416704
2.16 1.2 -0.1447104306087512
2.22 1.2 -0.13700802643605814
2.2800000000000002 1.2 -0.12951222860574815
2.34 1.2 -0.1222369273109487
2.4 1.2 -0.11519380356069171
2.46 1.2 -0.10839241506618678
2.52 1.2 -0.10184029697171558
2.58 1.2 -0.09554307395129377
2.64 1.2 -0.08950458056670683
2.7 1.2 -0.08372698715764106
2.7600000000000002 1.2 -0.07821092889838448
2.82 1.2 -0.07295563599934207
2.88 1.2 -0.06795906334966022
2.94 1.2 -0.06321801818629523
3.0 1.2 -0.058728284633391255

0.0 1.26 -0.3226901682115235
0.06 1.26 -0.32258614119524903
0.12 1.26 -0.32226131454127355
0.18 1.26 -0.32169689592669076
0.24 1.26 -0.3208739864951052
0.3 1.26 -0.3197733223871606
0.36 1.26 -0.3183753871727445
0.42 1.26 -0.31666077745125815
0.48 1.26 -0.31461073086689506
0.54 1.26 -0.3122077438932331
0.6 1.26 -0.3094362199917203
0.66 1.26 -0.3062830994791453
0.72 1.26 -0.3027384319436102
0.78 1.26 -0.2987958609635542
0.84 1.26 -0.29445299943475856
0.9 1.26 -0.2897116819731315
0.96 1.26 -0.284578088480142
1.02 1.26 -0.27906273982513985
1.08 1.26 -0.27318037251229643
1.1400000000000001 1.26 -0.26694970400131424
1.2 1.26 -0.26039310394775655
1.26 1.26 -0.25353618900221986
1.32 1.26 -0.24640736000989885
1.3800000000000001 1.26 -0.2390373005964744
1.44 1.26 -0.23145845537063062
1.5 1.26 -0.22370450450368196
1.56 1.26 -0.21580984945859694
1.62 1.26 -0.2078091223255469
1.68 1.26 -0.1997367287532393
1.74 1.26 -0.191626431994289
1.8 1.26 -0.18351098322824838
1.86 1.26 -0.17542180117650544
1.92 1.26 -0.167388702137636
1.98 1.26 -0.15943967998213907
2.04 1.26 -0.15160073436125873
2.1 1.26 -0.14389574439749866
2.16 1.26 -0.1363463844132729
2.22 1.26 -0.12897207778894812
2.2800000000000002 1.26 -0.12178998478767401
2.34 1.26 -0.11481502010539126
2.4 1.26 -0.1080598959645578
2.46 1.26 -0.1015351867359906
2.52 1.26 -0.09524941131488335
2.58 1.26 -0.089209129768641
2.64 1.26 -0.08341905109408067
2.7 1.26 -0.07788214925237745
2.7600000000000002 1.26 -0.07259978497840387
2.82 1.26 -0.06757183117691778
2.88 1.26 -0.06279680001444057
2.94 1.26 -0.058271970088401855
3.0 1.26 -0.05399351230193162

0.0 1.32 -0.30099683970461916
0.06 1.32 -0.3009139554688345
0.12 1.32 -0.30065201171397954
0.18 1.32 -0.3001916363602293
0.24 1.32 -0.29951351237406904
0.3 1.32 -0.298597950329993
0.36 1.32 -0.2974248617376446
0.42 1.32 -0.2959740144799279
0.48 1.32 -0.2942254792154602
0.54 1.32 -0.29216019360820733
0.6 1.32 -0.2897605840233682
0.66 1.32 -0.2870111943866185
0.72 1.32 -0.2838992806728064
0.78 1.32 -0.28041533771207794
0.84 1.32 -0.27655353298084573
0.9 1.32 -0.2723120298144873
0.96 1.32 -0.2676931899130228
1.02 1.32 -0.26270365191045647
1.08 1.32 -0.2573542889283273
1.1400000000000001 1.32 -0.2516600532468071
1.2 1.32 -0.24563972036907597
1.26 1.32 -0.23931554776077152
1.32 1.32 -0.23271286542023412
1.3800000000000001 1.32 -0.22585961624544643
1.44 1.32 -0.2187858640300642
1.5 1.32 -0.21152328600063466
1.56 1.32 -0.20410466527698515
1.62 1.32 -0.1965633966794444
1.68 1.32 -0.18893301709353322
1.74 1.32 -0.1812467692900475
1.8 1.32 -0.17353720581642643
1.86 1.32 -0.16583583742617725
1.92 1.32 -0.1581728285706603
1.98 1.32 -0.1505767407886309
2.04 1.32 -0.1430743234168308
2.1 1.32 -0.135690349913454
2.16 1.32 -0.128447497223974
2.22 1.32 -0.12136626500350642
2.2800000000000002 1.32 -0.11446493111228434
2.34 1.32 -0.10775953958831558
2.4 1.32 -0.10126391724009143
2.46 1.32 -0.09498971505980335
2.52 1.32 -0.08894647080394408
2.58 1.32 -0.0831416892968246
2.64 1.32 -0.07758093726086655
2.7 1.32 -0.07226794974702877
2.7600000000000002 1.32 -0.06720474551475156
2.82 1.32 -0.06239174898249684
2.88 1.32 -0.05782791662961319
2.94 1.32 -0.053510865972964464
3.0 1.32 -0.049437005464951035

0.0 1.3800000000000001 -0.2809723341273854
0.06 1.3800000000000001 -0.2809086407964454
0.12 1.3800000000000001 -0.2807038040260987
0.18 1.3800000000000001 -0.2803379973621999
0.24 1.3800000000000001 -0.27979162399611246
0.3 1.3800000000000001 -0.27904472461355095
0.36 1.3800000000000001 -0.2780768132383682
0.42 1.3800000000000001 -0.2768670217872228
0.48 1.3800000000000001 -0.2753944621891773
0.54 1.3800000000000001 -0.2736387329158832
0.6 1.3800000000000001 -0.27158050912126724
0.66 1.3800000000000001 -0.2692021649920792
0.72 1.3800000000000001 -0.2664883849242301
0.78 1.3800000000000001 -0.26342672761301017
0.84 1.3800000000000001 -0.26000811446732114
0.9 1.3800000000000001 -0.2562272210248068
0.96 1.3800000000000001 -0.2520827571723367
1.02 1.3800000000000001 -0.2475776287837636
1.08 1.3800000000000001 -0.2427189796575663
1.1400000000000001 1.3800000000000001 -0.23751811816303586
1.2 1.3800000000000001 -0.23199033761715537
1.26 1.3800000000000001 -0.2261546430058175
1.32 1.3800000000000001 -0.2200333991890972
1.3800000000000001 1.3800000000000001 -0.21365191721272447
1.44 1.3800000000000001 -0.20703799586515562
1.5 1.3800000000000001 -0.20022143529453348
1.56 1.3800000000000001 -0.19323353848474242
1.62 1.3800000000000001 -0.1861066148512236
1.68 1.3800000000000001 -0.17887349832271132
1.74 1.3800000000000001 -0.17156709018122654
1.8 1.3800000000000001 -0.16421993477749264
1.86 1.3800000000000001 -0.15686383413625943
1.92 1.3800000000000001 -0.1495295055034795
1.98 1.3800000000000001 -0.1422462841263338
2.04 1.3800000000000001 -0.13504187203510054
2.1 1.3800000000000001 -0.1279421323292507
2.16 1.3800000000000001 -0.12097092745819421
2.22 1.3800000000000001 -0.11414999921627007
2.2800000000000002 1.3800000000000001 -0.10749888761909873
2.34 1.3800000000000001 -0.10103488546613011
2.4 1.3800000000000001 -0.09477302519131617
2.46 1.3800000000000001 -0.08872609452943302
2.52 1.3800000000000001 -0.08290467755029796
2.58 1.3800000000000001 -0.07731721771062253
2.64 1.3800000000000001 -0.07197009972063338
2.7 1.3800000000000001 -0.0668677472010996
2.7600000000000002 1.3800000000000001 -0.062012733301180116
2.82 1.3800000000000001 -0.05740590164762052
2.88 1.3800000000000001 -0.05304649519367179
2.94 1.3800000000000001 -0.04893229072714222
3.0 1.3800000000000001 -0.04505973697900696

0.0 1.44 -0.26249701401667463
0.06 1.44 -0.2624506936062566
0.12 1.44 -0.26229758848189944
0.18 1.44 -0.262017540439852
0.24 1.44 -0.2615908068210229
0.3 1.44 -0.26099730776974145
0.36 1.44 -0.26021632619659313
0.42 1.44 -0.259226540749124
0.48 1.44 -0.2580063009895967
0.54 1.44 -0.25653407205522627
0.6 1.44 -0.2547889880790806
0.66 1.44 -0.25275146243292546
0.72 1.44 -0.2504038101076971
0.78 1.44 -0.24773084422746475
0.84 1.44 -0.2447204152762882
0.9 1.44 -0.24136386827069478
0.96 1.44 -0.23765639980102332
1.02 1.44 -0.23359730344251936
1.08 1.44 -0.2291900982948791
1.1400000000000001 1.44 -0.22444254112966583
1.2 1.44 -0.2193665276148221
1.26 1.44 -0.21397789219696584
1.32 1.44 -0.2082961193669731
1.3800000000000001 1.44 -0.20234398118701313
1.44 1.44 -0.19614711715138775
1.5 1.44 -0.1897335727732477
1.56 1.44 -0.18313331285581855
1.62 1.44 -0.1763777243654828
1.68 1.44 -0.16949912232994985
1.74 1.44 -0.16253027039081766
1.8 1.44 -0.1555039256870829
1.86 1.44 -0.1484524157568014
1.92 1.44 -0.1414072532173804
1.98 1.44 -0.1343987921956939
2.04 1.44 -0.127455928878217
2.1 1.44 -0.12060584716781013
2.16 1.44 -0.1138738092782499
2.22 1.44 -0.10728299016577063
2.2800000000000002 1.44 -0.10085435397356148
2.34 1.44 -0.09460657012769753
2.4 1.44 -0.08855596634479257
2.46 1.44 -0.08271651556473202
2.52 1.44 -0.07709985367914003
2.58 1.44 -0.07171532486309304
2.64 1.44 -0.06657005131281853
2.7 1.44 -0.06166902422864834
2.7600000000000002 1.44 -0.05701521294729766
2.82 1.44 -0.052609689211682346
2.88 1.44 -0.04845176366442846
2.94 1.44 -0.044539131760439866
3.0 1.44 -0.0408680264138759

0.0 1.5 -0.24545454545454534
0.06 1.5 -0.24542391288384985
0.12 1.5 -0.24531756046815256
0.18 1.5 -0.24511511648072407
0.24 1.5 -0.24479682047640003
0.3 1.5 -0.24434261396887733
0.36 1.5 -0.2437317061056639
0.42 1.5 -0.2429424943745323
0.48 1.5 -0.2419527501774541
0.54 1.5 -0.24073999739405186
0.6 1.5 -0.2392820238038104
0.66 1.5 -0.23755747345827666
0.72 1.5 -0.23554647460534303
0.78 1.5 -0.2332312636255644
0.84 1.5 -0.23059677121291414
0.9 1.5 -0.22763114296227163
0.96 1.5 -0.22432617264168497
1.02 1.5 -0.22067763262202186
1.08 1.5 -0.21668549202626514
1.1400000000000001 1.5 -0.21235401893179193
1.2 1.5 -0.20769176820321447
1.26 1.5 -0.20271146107401014
1.32 1.5 -0.19742976630416076
1.3800000000000001 1.5 -0.19186699554737668
1.44 1.5 -0.18604672745255432
1.5 1.5 -0.17999537604045343
1.56 1.5 -0.1737417191227075
1.62 1.5 -0.16731640208243426
1.68 1.5 -0.16075143134922384
1.74 1.5 -0.15407967051787294
1.8 1.5 -0.14733435041758222
1.86 1.5 -0.14054860266140418
1.92 1.5 -0.13375502440100778
1.98 1.5 -0.12698528026420794
2.04 1.5 -0.12026974582438066
2.1 1.5 -0.1136371954823997
2.16 1.5 -0.10711453635444018
2.22 1.5 -0.10072658865817102
2.2800000000000002 1.5 -0.0944959121685743
2.34 1.5 -0.08844267755744582
2.4 1.5 -0.08258458081720028
2.46 1.5 -0.07693679847775653
2.52 1.5 -0.07151198093351199
2.58 1.5 -0.06632028088677586
2.64 1.5 -0.061369413669266605
2.7 1.5 -0.056664746013373894
2.7600000000000002 1.5 -0.052209409703110124
2.82 1.5 -0.04800443643796778
2.88 1.5 -0.04404891019127878
2.94 1.5 -0.04034013333993643
3.0 1.5 -0.03687380288722323

0.0 1.56 -0.22973357540254877
0.06 1.56 -0.22971707504636502
0.12 1.56 -0.22965288156379693
0.18 1.56 -0.2295205223367531
0.24 1.56 -0.229300340362959
0.3 1.56 -0.2289724322697414
0.36 1.56 -0.2285160812981839
0.42 1.56 -0.22790956508693033
0.48 1.56 -0.22713024896473108
0.54 1.56 -0.2261548941037152
0.6 1.56 -0.22496012149593556
0.66 1.56 -0.22352298045923125
0.72 1.56 -0.22182157618453643
0.78 1.56 -0.21983571586220255
0.84 1.56 -0.2175475378261955
0.9 1.56 -0.21494209325523797
0.96 1.56 -0.21200785536695851
1.02 1.56 -0.20873713668268765
1.08 1.56 -0.20512640068105353
1.1400000000000001 1.56 -0.20117645980323673
1.2 1.56 -0.19689255711367104
1.26 1.56 -0.1922843337635656
1.32 1.56 -0.18736568859215258
1.3800000000000001 1.56 -0.1821545396209424
1.44 1.56 -0.17667249979155927
1.5 1.56 -0.1709444810627228
1.56 1.56 -0.1649982419584802
1.62 1.56 -0.1588638939273159
1.68 1.56 -0.15257338153638925
1.74 1.56 -0.14615995070752733
1.8 1.56 -0.13965761802606758
1.86 1.56 -0.13310065273876845
1.92 1.56 -0.12652308150830008
1.98 1.56 -0.11995822439719842
2.04 1.56 -0.11343826898160433
2.1 1.56 -0.10699388799252424
2.16 1.56 -0.10065390447938712
2.22 1.56 -0.09444500720151117
2.2800000000000002 1.56 -0.08839151778014366
2.34 1.56 -0.08251521008172545
2.4 1.56 -0.07683518134254713
2.46 1.56 -0.07136777367601266
2.52 1.56 -0.0661265438181921
2.58 1.56 -0.06112227826059552
2.64 1.56 -0.05636305029095918
2.7 1.56 -0.051854314917279536
2.7600000000000002 1.56 -0.0475990371947424
2.82 1.56 -0.043597849118955326
2.88 1.56 -0.03984923000167268
2.94 1.56 -0.036349705115164783
3.0 1.56 -0.03309405738362182

0.0 1.62 -0.21522877020045433
0.06 1.62 -0.21522497075913502
0.12 1.62 -0.2151987115739957
0.18 1.62 -0.21512952534442892
0.24 1.62 -0.214997972265639
0.3 1.62 -0.21478442923198476
0.36 1.62 -0.21446839174617582
0.42 1.62 -0.2140281681469827
0.48 1.62 -0.21344087791543215
0.54 1.62 -0.21268268498773807
0.6 1.62 -0.21172920862076453
0.66 1.62 -0.21055606173066188
0.72 1.62 -0.20913947179280096
0.78 1.62 -0.20745694359828715
0.84 1.62 -0.20548792715021644
0.9 1.62 -0.20321445815512684
0.96 1.62 -0.2006217430948658
1.02 1.62 -0.1976986657652608
1.08 1.62 -0.19443819734782336
1.1400000000000001 1.62 -0.19083769738140696
1.2 1.62 -0.18689909823296147
1.26 1.62 -0.1826289706375007
1.32 1.62 -0.17803847241253692
1.3800000000000001 1.62 -0.17314318641112436
1.44 1.62 -0.1679628570631396
1.5 1.62 -0.16252103741673624
1.56 1.62 -0.15684466042630751
1.62 1.62 -0.1509635493747168
1.68 1.62 -0.14490988283138856
1.74 1.62 -0.13871762951996847
1.8 1.62 -0.13242196799541253
1.86 1.62 -0.12605870520683796
1.92 1.62 -0.11966370693842979
1.98 1.62 -0.11327235185299847
2.04 1.62 -0.10691901947305371
2.1 1.62 -0.10063662096865048
2.16 1.62 -0.09445618011194418
2.22 1.62 -0.08840647022690266
2.2800000000000002 1.62 -0.08251371142345323
2.34 1.62 -0.07680133087057102
2.4 1.62 -0.07128978734540223
2.46 1.62 -0.06599645981239576
2.52 1.62 -0.06093559835998174
2.58 1.62 -0.056118334480452677
2.64 1.62 -0.05155274645371686
2.7 1.62 -0.047243974521756806
2.7600000000000002 1.62 -0.043194379651156085
2.82 1.62 -0.03940373900470524
2.88 1.62 -0.03586947080099451
2.94 1.62 -0.032586881044046875
3.0 1.62 -0.02954942465277541

0.0 1.68 -0.20184138366494003
0.06 1.68 -0.20184897194744897
0.12 1.68 -0.2018567724968581
0.18 1.68 -0.20184442258971813
0.24 1.68 -0.20179280553207274
0.3 1.68 -0.20168269486644508
0.36 1.68 -0.20149392685581421
0.42 1.68 -0.20120498055025776
0.48 1.68 -0.2007928783630798
0.54 1.68 -0.20023333996585296
0.6 1.68 -0.19950113410561632
0.66 1.68 -0.19857058009364684
0.72 1.68 -0.19741615534243595
0.78 1.68 -0.19601316876118646
0.84 1.68 -0.19433846287669546
0.9 1.68 -0.1923711107062275
0.96 1.68 -0.19009307692198138
1.02 1.68 -0.18748981680164012
1.08 1.68 -0.1845507908310544
1.1400000000000001 1.68 -0.1812698775120477
1.2 1.68 -0.17764567178296473
1.26 1.68 -0.17368166131374108
1.32 1.68 -0.16938627762349726
1.3800000000000001 1.68 -0.1647728233363702
1.44 1.68 -0.15985928081887932
1.5 1.68 -0.15466801084257126
1.56 1.68 -0.14922535273886567
1.62 1.68 -0.143561139742174
1.68 1.68 -0.13770814486366323
1.74 1.68 -0.13170147373254254
1.8 1.68 -0.1255779214269599
1.86 1.68 -0.11937531043880495
1.92 1.68 -0.11313182661997652
1.98 1.68 -0.1068853692802949
2.04 1.68 -0.10067293058073928
2.1 1.68 -0.09453001801660156
2.16 1.68 -0.08849013213844292
2.22 1.68 -0.0825843097426879
2.2800000000000002 1.68 -0.07684074061458003
2.34 1.68 -0.07128446357244064
2.4 1.68 -0.06593714510625057
2.46 1.68 -0.060816941402080674
2.52 1.68 -0.05593844208460694
2.58 1.68 -0.05131269168690673
2.64 1.68 -0.0469472827632
2.7 1.68 -0.04284651278143782
2.7600000000000002 1.68 -0.039011595538131605
2.82 1.68 -0.03544091687560178
2.88 1.68 -0.03213032397416284
2.94 1.68 -0.029073437433827738
3.0 1.68 -0.026261975721196932

0.0 1.74 -0.18947948572165374
0.06 1.74 -0.1894972597898541
0.12 1.74 -0.18953557477375138
0.18 1.74 -0.18957426455279333
0.24 1.74 -0.1895946334653539
0.3 1.74 -0.18957795931932997
0.36 1.74 -0.1895045381491452
0.42 1.74 -0.18935314954830768
0.48 1.74 -0.18910085672159366
0.54 1.74 -0.18872307620588646
0.6 1.74 -0.18819386437431823
0.66 1.74 -0.18748637492914913
0.72 1.74 -0.18657344581197044
0.78 1.74 -0.18542827670293927
0.84 1.74 -0.18402516042093361
0.9 1.74 -0.18234023362025154
0.96 1.74 -0.18035221452988312
1.02 1.74 -0.1780430982654233
1.08 1.74 -0.1753987835163267
1.1400000000000001 1.74 -0.17240960814805423
1.2 1.74 -0.1690707753813578
1.26 1.74 -0.16538265660837176
1.32 1.74 -0.16135096145099095
1.3800000000000001 1.74 -0.1569867702337623
1.44 1.74 -0.15230642851259613
1.5 1.74 -0.14733130756834015
1.56 1.74 -0.14208743875365876
1.62 1.74 -0.1366050332010474
1.68 1.74 -0.13091790159865468
1.74 1.74 -0.12506279146466653
1.8 1.74 -0.11907866154764933
1.86 1.74 -0.11300591459572981
1.92 1.74 -0.10688561071717054
1.98 1.74 -0.1007586838470121
2.04 1.74 -0.09466518339692409
2.1 1.74 -0.08864356197524541
2.16 1.74 -0.08273002812753108
2.22 1.74 -0.076957980408841
2.2800000000000002 1.74 -0.07135753584540508
2.34 1.74 -0.0659551621077044
2.4 1.74 -0.0607734186719714
2.46 1.74 -0.05583080809442692
2.52 1.74 -0.05114173447839395
2.58 1.74 -0.04671656249077792
2.64 1.74 -0.042561767070931296
2.7 1.74 -0.03868016142225116
2.7600000000000002 1.74 -0.035071189084462634
2.82 1.74 -0.0317312648943232
2.88 1.74 -0.028654149438636024
2.94 1.74 -0.025831342118289045
3.0 1.74 -0.023252479066498476

0.0 1.8 -0.17805795178057948
0.06 1.8 -0.17808481378675167
0.12 1.8 -0.17815040557427828
0.18 1.8 -0.17823484232286693
0.24 1.8 -0.17831993935089752
0.3 1.8 -0.17838757773845926
0.36 1.8 -0.17841862311764717
0.42 1.8 -0.17839227573297028
0.48 1.8 -0.1782857671137915
0.54 1.8 -0.1780743406532434
0.6 1.8 -0.1777314661478169
0.66 1.8 -0.17722924559718514
0.72 1.8 -0.1765389715634671
0.78 1.8 -0.1756318015719845
0.84 1.8 -0.17447951331793457
0.9 1.8 -0.1730553064190838
0.96 1.8 -0.17133461750700282
1.02 1.8 -0.16929591681995287
1.08 1.8 -0.166921456291678
1.1400000000000001 1.8 -0.16419794149460534
1.2 1.8 -0.16111710271659427
1.26 1.8 -0.15767614391645798
1.32 1.8 -0.15387805228093018
1.3800000000000001 1.8 -0.14973175554372878
1.44 1.8 -0.14525211906134292
1.5 1.8 -0.14045977979027305
1.56 1.8 -0.13538081967768967
1.62 1.8 -0.13004628643707508
1.68 1.8 -0.12449157507662734
1.74 1.8 -0.1187556886907584
1.8 1.8 -0.112880401691516
1.86 1.8 -0.10690935260152126
1.92 1.8 -0.10088709650103792
1.98 1.8 -0.0948581489845872
2.04 1.8 -0.08886605384858737
2.1 1.8 -0.08295250558745265
2.16 1.8 -0.07715655510794914
2.22 1.8 -0.07151392298236971
2.2800000000000002 1.8 -0.06605643927013062
2.34 1.8 -0.060811622769693666
2.4 1.8 -0.055802405921184774
2.46 1.8 -0.05104700490700479
2.52 1.8 -0.04655892823064202
2.58 1.8 -0.042347111581805465
2.64 1.8 -0.03841616242282269
2.7 1.8 -0.0347666946510734
2.7600000000000002 1.8 -0.03139573197898359
2.82 1.8 -0.02829715828532028
2.88 1.8 -0.025462193989274736
2.94 1.8 -0.02287987926970668
3.0 1.8 -0.02053754744103102

0.0 1.86 -0.167498288487603
0.06 1.86 -0.16753323744659301
0.12 1.86 -0.16762315439223993
0.18 1.86 -0.16774851322612505
0.24 1.86 -0.16789172236750138
0.3 1.86 -0.1680353568270606
0.36 1.86 -0.16816095286484176
0.42 1.86 -0.16824824227763824
0.48 1.86 -0.1682747427614945
0.54 1.86 -0.16821564413519463
0.6 1.86 -0.16804394381392634
0.66 1.86 -0.16773079257251344
0.72 1.86 -0.1672460156462603
0.78 1.86 -0.16655877602898503
0.84 1.86 -0.16563834736812016
0.9 1.86 -0.16445496373728632
0.96 1.86 -0.162980713205874
1.02 1.86 -0.16119044182283054
1.08 1.86 -0.15906263461587508
1.1400000000000001 1.86 -0.15658024066338203
1.2 1.86 -0.15373141038582858
1.26 1.86 -0.15051011507399426
1.32 1.86 -0.14691662145545986
1.3800000000000001 1.86 -0.1429577979122517
1.44 1.86 -0.13864723387806163
1.5 1.86 -0.1340051599840754
1.56 1.86 -0.12905816362713
1.62 1.86 -0.12383870263620479
1.68 1.86 -0.11838442832355864
1.74 1.86 -0.11273733800832528
1.8 1.86 -0.10694278556310743
1.86 1.86 -0.10104838605100613
1.92 1.86 -0.09510285646478661
1.98 1.86 -0.08915483837776463
2.04 1.86 -0.08325174952579281
2.1 1.86 -0.07743870972331082
2.16 1.86 -0.0717575820896495
2.22 1.86 -0.06624616361244373
2.2800000000000002 1.86 -0.060937550142446874
2.34 1.86 -0.05585969073123953
2.4 1.86 -0.05103513563077167
2.46 1.86 -0.046480972118655824
2.52 1.86 -0.04220893335157587
2.58 1.86 -0.03822565826586193
2.64 1.86 -0.034533075502254706
2.7 1.86 -0.03112888155649781
2.7600000000000002 1.86 -0.02800708275295393
2.82 1.86 -0.025158571930556345
2.88 1.86 -0.02257171352353297
2.94 1.86 -0.020232914558853548
3.0 1.86 -0.018127163521407332

0.0 1.92 -0.1577283521817752
0.06 1.92 -0.15777047684944082
0.12 1.92 -0.15788203200833775
0.18 1.92 -0.15804392059162317
0.24 1.92 -0.15823921865667662
0.3 1.92 -0.15845127779530616
0.36 1.92 -0.1586623975780491
0.42 1.92 -0.15885294360622781
0.48 1.92 -0.1590008285464537
0.54 1.92 -0.15908129850277222
0.6 1.92 -0.15906698180493167
0.66 1.92 -0.1589281656408656
0.72 1.92 -0.1586332702724618
0.78 1.92 -0.15814949227530098
0.84 1.92 -0.1574435882316681
0.9 1.92 -0.1564827691670867
0.96 1.92 -0.1552356741645412
1.02 1.92 -0.15367338934130778
1.08 1.92 -0.15177047602629554
1.1400000000000001 1.92 -0.14950596983716144
1.2 1.92 -0.14686431076637932
1.26 1.92 -0.14383616372577215
1.32 1.92 -0.14041908968343736
1.3800000000000001 1.92 -0.1366180299714379
1.44 1.92 -0.1324455709164024
1.5 1.92 -0.12792196290491117
1.56 1.92 -0.12307487741091076
1.62 1.92 -0.11793889719529198
1.68 1.92 -0.1125547483420468
1.74 1.92 -0.10696829720510853
1.8 1.92 -0.10122934960914023
1.86 1.92 -0.09539030249938836
1.92 1.92 -0.08950470836342105
1.98 1.92 -0.08362581899773625
2.04 1.92 -0.07780517674886828
2.1 1.92 -0.07209131789131899
2.16 1.92 -0.06652864454690655
2.22 1.92 -0.06115650928796946
2.2800000000000002 1.92 -0.05600854153542784
2.34 1.92 -0.05111222856991789
2.4 1.92 -0.04648874798599743
2.46 1.92 -0.042153034147895445
2.52 1.92 -0.03811404973853437
2.58 1.92 -0.03437522549282163
2.64 1.92 -0.030935026880115086
2.7 1.92 -0.027787605649299038
2.7600000000000002 1.92 -0.024923496258936192
2.82 1.92 -0.022330321576151876
2.88 1.92 -0.01999347805970436
2.94 1.92 -0.017896777193549956
3.0 1.92 -0.01602302656013308

0.0 1.98 -0.14868200144744464
0.06 1.98 -0.1487304734239191
0.12 1.98 -0.14886122400088178
0.18 1.98 -0.1490556485865485
0.24 1.98 -0.1492975581427545
0.3 1.98 -0.14957115587999636
0.36 1.98 -0.14985958950005687
0.42 1.98 -0.1501439525891255
0.48 1.98 -0.15040265320367618
0.54 1.98 -0.15061109457350033
0.6 1.98 -0.1507416289926947
0.66 1.98 -0.15076375536160444
0.72 1.98 -0.15064453582055445
0.78 1.98 -0.15034920885869157
0.84 1.98 -0.14984197600530738
0.9 1.98 -0.14908693721408067
0.96 1.98 -0.1480491466687921
1.02 1.98 -0.1466957562577945
1.08 1.98 -0.1449972087031355
1.1400000000000001 1.98 -0.14292843670618094
1.2 1.98 -0.14047001904507372
1.26 1.98 -0.13760924005134662
1.32 1.98 -0.1343409961672616
1.3800000000000001 1.98 -0.13066849328604405
1.44 1.98 -0.12660368221634072
1.5 1.98 -0.12216738761452775
1.56 1.98 -0.1173890984489854
1.62 1.98 -0.1123064053099271
1.68 1.98 -0.10696409079942451
1.74 1.98 -0.10141290227583658
1.8 1.98 -0.09570805924073773
1.86 1.98 -0.08990756815467014
1.92 1.98 -0.0840704329758399
1.98 1.98 -0.0782548581869248
2.04 1.98 -0.07251654127074914
2.1 1.98 -0.06690714333857205
2.16 1.98 -0.061473010852965394
2.22 1.98 -0.05625420004448976
2.2800000000000002 1.98 -0.05128383126817248
2.34 1.98 -0.04658777596629608
2.4 1.98 -0.04218465665607293
2.46 1.98 -0.038086122420976656
2.52 1.98 -0.03429734993839137
2.58 1.98 -0.030817713473838257
2.64 1.98 -0.0276415661276284
2.7 1.98 -0.02475907800884727
2.7600000000000002 1.98 -0.02215708370797317
2.82 1.98 -0.019819900141275076
2.88 1.98 -0.01773008534922052
2.94 1.98 -0.01586911816912284
3.0 1.98 -0.014217987163828176

0.0 2.04 -0.1402987137278174
0.06 2.04 -0.14035278086406341
0.12 2.04 -0.1405005086148901
0.18 2.04 -0.14072384174461633
0.24 2.04 -0.14100738647560399
0.3 2.04 -0.14133626549187855
0.36 2.04 -0.141694552092164
0.42 2.04 -0.14206415453836907
0.48 2.04 -0.14242406895343232
0.54 2.04 -0.14274994817276193
0.6 2.04 -0.1430139518520424
0.66 2.04 -0.143184853965488
0.72 2.04 -0.14322838992128317
0.78 2.04 -0.14310782816542825
0.84 2.04 -0.1427847510166761
0.9 2.04 -0.14222002689900376
0.96 2.04 -0.14137495127513228
1.02 2.04 -0.14021252657939645
1.08 2.04 -0.1386988425593592
1.1400000000000001 2.04 -0.1368045081537275
1.2 2.04 -0.13450607517916632
1.26 2.04 -0.13178738387470437
1.32 2.04 -0.12864075233474784
1.3800000000000001 2.04 -0.1250679278861615
1.44 2.04 -0.12108072040382645
1.5 2.04 -0.11670124698862193
1.56 2.04 -0.11196173523155821
1.62 2.04 -0.10690385825213325
1.68 2.04 -0.10157760726820995
1.74 2.04 -0.09603974367777582
1.8 2.04 -0.09035190843869625
1.86 2.04 -0.08457849731394537
1.92 2.04 -0.07878443196954671
1.98 2.04 -0.07303296575585112
2.04 2.04 -0.06738365785946379
2.1 2.04 -0.06189063110102319
2.16 2.04 -0.05660119968781328
2.22 2.04 -0.051554917868178084
2.2800000000000002 2.04 -0.04678306345362326
2.34 2.04 -0.04230853608887599
2.4 2.04 -0.03814612248665102
2.46 2.04 -0.03430306171260203
2.52 2.04 -0.030779833613251328
2.58 2.04 -0.027571091932986142
2.64 2.04 -0.024666668963432375
2.7 2.04 -0.02205258864882165
2.7600000000000002 2.04 -0.019712037822462666
2.82 2.04 -0.017626258810455358
2.88 2.04 -0.015775339570604292
2.94 2.04 -0.01413888887685692
3.0 2.04 -0.012696593299306305

0.0 2.1 -0.13252318732651847
0.06 2.1 -0.1325821674827854
0.12 2.1 -0.13274486020010728
0.18 2.1 -0.13299381026035173
0.24 2.1 -0.1333144729837308
0.3 2.1 -0.13369295165021639
0.36 2.1 -0.13411431578068045
0.42 2.1 -0.13456136809089705
0.48 2.1 -0.13501377832525166
0.54 2.1 -0.13544753366248752
0.6 2.1 -0.13583467539023664
0.66 2.1 -0.13614330427041976
0.72 2.1 -0.13633784477114366
0.78 2.1 -0.13637956228434242
0.84 2.1 -0.13622732804023102
0.9 2.1 -0.13583862370956884
0.96 2.1 -0.13517077149266374
1.02 2.1 -0.1341823656706973
1.08 2.1 -0.13283486819067278
1.1400000000000001 2.1 -0.13109431434875704
1.2 2.1 -0.12893305614070416
1.26 2.1 -0.12633145225629533
1.32 2.1 -0.12327939770266808
1.3800000000000001 2.1 -0.11977757596894273
1.44 2.1 -0.11583831600903263
1.5 2.1 -0.11148594816251466
1.56 2.1 -0.1067565791899287
1.62 2.1 -0.10169724649487705
1.68 2.1 -0.0963644623387341
1.74 2.1 -0.09082221481152902
1.8 2.1 -0.08513954598047899
1.86 2.1 -0.07938787089453135
1.92 2.1 -0.07363822698765715
1.98 2.1 -0.06795864760407734
2.04 2.1 -0.062411835293057466
2.1 2.1 -0.05705327346653055
2.16 2.1 -0.05192986530554543
2.22 2.1 -0.04707913434284174
2.2800000000000002 2.1 -0.042528969717541165
2.34 2.1 -0.03829785689671584
2.4 2.1 -0.03439550543599848
2.46 2.1 -0.0308237702075503
2.52 2.1 -0.02757776029770822
2.58 2.1 -0.02464703778434541
2.64 2.1 -0.02201682346799276
2.7 2.1 -0.01966914499846151
2.7600000000000002 2.1 -0.017583881875573713
2.82 2.1 -0.01573967943848796
2.88 2.1 -0.014114718925201357
2.94 2.1 -0.012687342415700256
3.0 2.1 -0.011436539933635057

0.0 2.16 -0.12530494365273886
0.06 2.16 -0.12536821883554278
0.12 2.16 -0.12554405298835572
0.18 2.16 -0.12581563571930668
0.24 2.16 -0.126169319173816
0.3 2.16 -0.12659224207643238
0.36 2.16 -0.12707053446732752
0.42 2.16 -0.1275879669446339
0.48 2.16 -0.12812496190133177
0.54 2.16 -0.12865791842796215
0.6 2.16 -0.12915882503935314
0.66 2.16 -0.12959514952199094
0.72 2.16 -0.1299300052745027
0.78 2.16 -0.13012259952176738
0.84 2.16 -0.13012897087511724
0.9 2.16 -0.1299030214919302
0.96 2.16 -0.12939784186715875
1.02 2.16 -0.12856731335467367
1.08 2.16 -0.12736795446647053
1.1400000000000001 2.16 -0.12576095213869345
1.2 2.16 -0.1237142899137964
1.26 2.16 -0.12120485425899015
1.32 2.16 -0.11822037249140377
1.3800000000000001 2.16 -0.11476101678016758
1.44 2.16 -0.11084050471707417
1.5 2.16 -0.10648654343836472
1.56 2.16 -0.10174050420856967
1.62 2.16 -0.09665627667449997
1.68 2.16 -0.09129833067468705
1.74 2.16 -0.08573909795688259
1.8 2.16 -0.08005586296732761
1.86 2.16 -0.07432740762288345
1.92 2.16 -0.06863067955858554
1.98 2.16 -0.06303774256239725
2.04 2.16 -0.05761322452468399
2.1 2.16 -0.05241241110236433
2.16 2.16 -0.04748005496377758
2.22 2.16 -0.0428498940157964
2.2800000000000002 2.16 -0.03854480818762511
2.34 2.16 -0.034577499818542294
2.4 2.16 -0.030951559559249213
2.46 2.16 -0.027662776141205207
2.52 2.16 -0.02470056003707739
2.58 2.16 -0.022049372511132086
2.64 2.16 -0.019690077607501806
2.7 2.16 -0.01760116099374075
2.7600000000000002 2.16 -0.015759783333298222
2.82 2.16 -0.014142655370902433
2.88 2.16 -0.012726736615306836
2.94 2.16 -0.011489769581986196
3.0 2.16 -0.010410667644899372

0.0 2.22 -0.11859793976559405
0.06 2.22 -0.11866495065383534
0.12 2.22 -0.11885227520423539
0.18 2.22 -0.11914378718622136
0.24 2.22 -0.11952677760335027
0.3 2.22 -0.11998946965744811
0.36 2.22 -0.12051911237992466
0.42 2.22 -0.1211005118736231
0.48 2.22 -0.1217149162415103
0.54 2.22 -0.12233920740864931
0.6 2.22 -0.12294537841029148
0.66 2.22 -0.12350029285993745
0.72 2.22 -0.12396573650697262
0.78 2.22 -0.12429877983926042
0.84 2.22 -0.12445247532360315
0.9 2.22 -0.12437691208055424
0.96 2.22 -0.12402064304290182
1.02 2.22 -0.12333248330808709
1.08 2.22 -0.12226365222332587
1.1400000000000001 2.22 -0.12077019559573843
1.2 2.22 -0.11881558005394958
1.26 2.22 -0.11637330337075824
1.32 2.22 -0.11342931979205385
1.3800000000000001 2.22 -0.10998404790222266
1.44 2.22 -0.10605372108178429
1.5 2.22 -0.10167086639100568
1.56 2.22 -0.0968837611874031
1.62 2.22 -0.09175481478882958
1.68 2.22 -0.08635794299815952
1.74 2.22 -0.08077512676072758
1.8 2.22 -0.07509244967156714
1.86 2.22 -0.06939597199955062
1.92 2.22 -0.06376780905503127
1.98 2.22 -0.05828273844297415
2.04 2.22 -0.05300557489189142
2.1 2.22 -0.04798944180239566
2.16 2.22 -0.04327495678366555
2.22 2.22 -0.038890252674541825
2.2800000000000002 2.22 -0.03485168772153499
2.34 2.22 -0.031165062811678232
2.4 2.22 -0.027827157367970128
2.46 2.22 -0.02482741184534835
2.52 2.22 -0.022149615185318793
2.58 2.22 -0.019773492028716904
2.64 2.22 -0.017676120623882147
2.7 2.22 -0.01583314407820669
2.7600000000000002 2.22 -0.014219762819149238
2.82 2.22 -0.012811514384482666
2.88 2.22 -0.011584858518345875
2.94 2.22 -0.010517592120485718
3.0 2.22 -0.009589121163843821

0.0 2.2800000000000002 -0.11236019774826446
0.06 2.2800000000000002 -0.1124304386076967
0.12 2.2800000000000002 -0.11262775999598339
0.18 2.2800000000000002 -0.11293675408737772
0.24 2.2800000000000002 -0.1133456874961961
0.3 2.2800000000000002 -0.11384391156852926
0.36 2.2800000000000002 -0.11441984746153964
0.42 2.2800000000000002 -0.11505939911890224
0.48 2.2800000000000002 -0.11574470797664943
0.54 2.2800000000000002 -0.11645320354291648
0.6 2.2800000000000002 -0.11715693265493791
0.66 2.2800000000000002 -0.11782217202718923
0.72 2.2800000000000002 -0.1184093459792028
0.78 2.2800000000000002 -0.11887328454628943
0.84 2.2800000000000002 -0.11916386574586699
0.9 2.2800000000000002 -0.11922708768543265
0.96 2.2800000000000002 -0.1190066086957584
1.02 2.2800000000000002 -0.11844577362602454
1.08 2.2800000000000002 -0.11749010916275172
1.1400000000000001 2.2800000000000002 -0.11609021949394498
1.2 2.2800000000000002 -0.11420494792350852
1.26 2.2800000000000002 -0.11180459677584305
1.32 2.2800000000000002 -0.1088739289991087
1.3800000000000001 2.2800000000000002 -0.1054146266613281
1.44 2.2800000000000002 -0.10144687207344698
1.5 2.2800000000000002 -0.09700976132986526
1.56 2.2800000000000002 -0.09216036317171594
1.62 2.2800000000000002 -0.08697138974564421
1.68 2.2800000000000002 -0.08152762632295872
1.74 2.2800000000000002 -0.07592143955694299
1.8 2.2800000000000002 -0.07024781153164932
1.86 2.2800000000000002 -0.06459940177330882
1.92 2.2800000000000002 -0.05906211125223116
1.98 2.2800000000000002 -0.053711521297036484
2.04 2.2800000000000002 -0.04861043266049918
2.1 2.2800000000000002 -0.0438075694095286
2.16 2.2800000000000002 -0.039337369870665134
2.22 2.2800000000000002 -0.03522068354105102
2.2800000000000002 2.2800000000000002 -0.031466136856237906
2.34 2.2800000000000002 -0.028071918832702353
2.4 2.2800000000000002 -0.025027759403889044
2.46 2.2800000000000002 -0.02231691552602139
2.52 2.2800000000000002 -0.01991803050908597
2.58 2.2800000000000002 -0.017806781156295505
2.64 2.2800000000000002 -0.015957269378837458
2.7 2.2800000000000002 -0.014343147399014631
2.7600000000000002 2.2800000000000002 -0.012938488216180733
2.82 2.2800000000000002 -0.01171842685421758
2.88 2.2800000000000002 -0.010659604846619286
2.94 2.2800000000000002 -0.009740452360688264
3.0 2.2800000000000002 -0.008941341026357729

0.0 2.34 -0.1065534548822492
0.06 2.34 -0.10662646885953087
0.12 2.34 -0.10683243712649461
0.18 2.34 -0.10715669979254312
0.24 2.34 -0.10758853096166349
0.3 2.34 -0.10811844886295044
0.36 2.34 -0.10873609504523965
0.42 2.34 -0.10942852883654212
0.48 2.34 -0.11017884768178221
0.54 2.34 -0.11096508766437661
0.6 2.34 -0.1117593908972796
0.66 2.34 -0.11252745270154772
0.72 2.34 -0.11322828399485353
0.78 2.34 -0.11381434344771822
0.84 2.34 -0.1142321082903921
0.9 2.34 -0.11442315904197282
0.96 2.34 -0.11432584729885104
1.02 2.34 -0.11387759162091822
1.08 2.34 -0.1130177994418867
1.1400000000000001 2.34 -0.11169134017764645
1.2 2.34 -0.10985239877485714
1.26 2.34 -0.10746843003182305
1.32 2.34 -0.1045238314831589
1.3800000000000001 2.34 -0.10102288354439837
1.44 2.34 -0.09699149929819255
1.5 2.34 -0.092477405054068
1.56 2.34 -0.08754854119747661
1.62 2.34 -0.08228971027525006
1.68 2.34 -0.07679776061433595
1.74 2.34 -0.07117582017238565
1.8 2.34 -0.065527232395796
1.86 2.34 -0.05994986212205737
1.92 2.34 -0.05453133676358894
1.98 2.34 -0.049345598924923996
2.04 2.34 -0.04445092186372561
2.1 2.34 -0.03988932976558895
2.16 2.34 -0.035687207587220826
2.22 2.34 -0.03185679655028559
2.2800000000000002 2.34 -0.02839824842002117
2.34 2.34 -0.025301939081074695
2.4 2.34 -0.022550799454146907
2.46 2.34 -0.02012249072642943
2.52 2.34 -0.017991317284664812
2.58 2.34 -0.016129826443332534
2.64 2.34 -0.014510085777941047
2.7 2.34 -0.013104656761410491
2.7600000000000002 2.34 -0.011887299533293361
2.82 2.34 -0.010833450812855465
2.88 2.34 -0.009920517973775963
2.94 2.34 -0.009128029481518762
3.0 2.34 -0.008437677044989392

0.0 2.4 -0.10114283675629389
0.06 2.4 -0.10121821153847033
0.12 2.4 -0.10143160753874611
0.18 2.4 -0.10176913798807187
0.24 2.4 -0.10222111187979763
0.3 2.4 -0.10277924855754451
0.36 2.4 -0.10343445380636489
0.42 2.4 -0.10417499555519222
0.48 2.4 -0.1049849854401355
0.54 2.4 -0.10584311971861819
0.6 2.4 -0.1067216695587519
0.66 2.4 -0.10758574222963707
0.72 2.4 -0.10839286383249923
0.78 2.4 -0.10909296111957958
0.84 2.4 -0.1096288424133593
0.9 2.4 -0.10993729089240764
0.96 2.4 -0.10995088031893152
1.02 2.4 -0.10960059468233359
1.08 2.4 -0.10881927041680799
1.1400000000000001 2.4 -0.10754577756347786
1.2 2.4 -0.10572971747774261
1.26 2.4 -0.10333625546632108
1.32 2.4 -0.10035055866272496
1.3800000000000001 2.4 -0.09678121674223027
1.44 2.4 -0.09266203204528677
1.5 2.4 -0.08805170744899536
1.56 2.4 -0.08303123263063264
1.62 2.4 -0.07769912676290354
1.68 2.4 -0.0721650565364597
1.74 2.4 -0.06654261970061745
1.8 2.4 -0.06094219504436882
1.86 2.4 -0.05546468727475722
1.92 2.4 -0.05019677166744174
1.98 2.4 -0.04520793956403872
2.04 2.4 -0.04054934277910479
2.1 2.4 -0.036254196737024846
2.16 2.4 -0.0323393608225872
2.22 2.4 -0.028807670230121075
2.2800000000000002 2.4 -0.02565062494445909
2.34 2.4 -0.02285111807967688
2.4 2.4 -0.020385979218285968
2.46 2.4 -0.018228197868729076
2.52 2.4 -0.016348765916016268
2.58 2.4 -0.014718131744791368
2.64 2.4 -0.013307293357739527
2.7 2.4 -0.01208857669036451
2.7600000000000002 2.4 -0.01103615264245199
2.82 2.4 -0.010126346050877533
2.88 2.4 -0.009337785104629044
2.94 2.4 -0.008651432865609161
3.0 2.4 -0.008050535138285575

0.0 2.46 -0.09609655414917075
0.06 2.46 -0.09617391797095674
0.12 2.46 -0.09639364162192884
0.18 2.46 -0.09674263265352095
0.24 2.46 -0.09721225824803699
0.3 2.46 -0.09779546898998495
0.36 2.46 -0.09848447474772346
0.42 2.46 -0.09926880137772218
0.48 2.46 -0.10013362881208397
0.54 2.46 -0.10105836199436599
0.6 2.46 -0.10201542725203093
0.66 2.46 -0.10296932441639961
0.72 2.46 -0.10387600238025102
0.78 2.46 -0.10468266291194595
0.84 2.46 -0.10532813125540687
0.9 2.46 -0.10574395536366663
0.96 2.46 -0.10585639750912834
1.02 2.46 -0.10558944822536764
1.08 2.46 -0.10486890842955078
1.1400000000000001 2.46 -0.10362744176654866
1.2 2.46 -0.10181029970096957
1.26 2.46 -0.09938119245990075
1.32 2.46 -0.09632757125510721
1.3800000000000001 2.46 -0.0926644725403466
1.44 2.46 -0.08843612389007127
1.5 2.46 -0.0837147620296807
1.56 2.46 -0.07859654419357442
1.62 2.46 -0.07319495198664779
1.68 2.46 -0.067632553544238
1.74 2.46 -0.06203227072234716
1.8 2.46 -0.056509317724046895
1.86 2.46 -0.0511647480375934
1.92 2.46 -0.04608115637221009
1.98 2.46 -0.04132065415152739
2.04 2.46 -0.03692487927442834
2.1 2.46 -0.03291657520023842
2.16 2.46 -0.029302190734248307
2.22 2.46 -0.026074981979815864
2.2800000000000002 2.46 -0.023218197137627836
2.34 2.46 -0.02070805022353166
2.4 2.46 -0.018516310082341073
2.46 2.46 -0.01661242901896425
2.52 2.46 -0.014965205222562505
2.58 2.46 -0.01354401661922856
2.64 2.46 -0.01231968613710965
2.7 2.46 -0.011265045770497006
2.7600000000000002 2.46 -0.010355264818472975
2.82 2.46 -0.009568000535405262
2.88 2.46 -0.008883420140872672
2.94 2.46 -0.008284133561774423
3.0 2.46 -0.007755067458020691

0.0 2.52 -0.09138562363015007
0.06 2.52 -0.0914646416093404
0.12 2.52 -0.09168970111469453
0.18 2.52 -0.09204852157062104
0.24 2.52 -0.09253354790934562
0.3 2.52 -0.09313898835889234
0.36 2.52 -0.09385839312026699
0.42 2.52 -0.09468259182208537
0.48 2.52 -0.09559788309821596
0.54 2.52 -0.09658442425387134
0.6 2.52 -0.097614815124713
0.66 2.52 -0.09865291524759945
0.72 2.52 -0.09965298109332177
0.78 2.52 -0.10055926053727147
0.84 2.52 -0.10130623072608608
0.9 2.52 -0.10181970312600355
0.96 2.52 -0.10201902935891836
1.02 2.52 -0.10182060130084951
1.08 2.52 -0.1011427253262436
1.1400000000000001 2.52 -0.09991174794007866
1.2 2.52 -0.0980690245719034
1.26 2.52 -0.09557799738853788
1.32 2.52 -0.09243036600303604
1.3800000000000001 2.52 -0.08865020965611438
1.44 2.52 -0.08429505322378343
1.5 2.52 -0.0794533001661962
1.56 2.52 -0.07423811441525587
1.62 2.52 -0.0687785467199928
1.68 2.52 -0.06320925058698515
1.74 2.52 -0.057660347924479376
1.8 2.52 -0.052248836763264285
1.86 2.52 -0.047072471183711946
1.92 2.52 -0.04220645967107739
1.98 2.52 -0.03770279899218415
2.04 2.52 -0.03359170209073326
2.1 2.52 -0.02988442369903791
2.16 2.52 -0.02657680388894926
2.22 2.52 -0.02365297358507701
2.2800000000000002 2.52 -0.021088832508230775
2.34 2.52 -0.018855071584822615
2.4 2.52 -0.016919642555245223
2.46 2.52 -0.015249669088027164
2.52 2.52 -0.013812849015490652
2.58 2.52 -0.012578424281625939
2.64 2.52 -0.011517802733460617
2.7 2.52 -0.010604911700553344
2.7600000000000002 2.52 -0.009816353144732974
2.82 2.52 -0.009131417850677392
2.88 2.52 -0.008532003944058052
2.94 2.52 -0.008002474142069324
3.0 2.52 -0.007529477025904816

0.0 2.58 -0.08698361121973314
0.06 2.58 -0.08706398200002817
0.12 2.58 -0.0872934839846208
0.18 2.58 -0.08766066270072359
0.24 2.58 -0.0881590569952435
0.3 2.58 -0.08878415577846416
0.36 2.58 -0.08953088261079341
0.42 2.58 -0.09039141363482191
0.48 2.58 -0.09135321323406745
0.54 2.58 -0.09239723010642795
0.6 2.58 -0.0934962480045321
0.66 2.58 -0.0946134389043027
0.72 2.58 -0.0957012266375981
0.78 2.58 -0.0967006366077069
0.84 2.58 -0.09754137666950956
0.9 2.58 -0.09814295177744095
0.96 2.58 -0.09841713640838068
1.02 2.58 -0.09827208025804286
1.08 2.58 -0.09761816747824327
1.1400000000000001 2.58 -0.09637546325167667
1.2 2.58 -0.09448217502938475
1.26 2.58 -0.09190309996120231
1.32 2.58 -0.08863666203807657
1.3800000000000001 2.58 -0.08471903639341125
1.44 2.58 -0.08022415334103121
1.5 2.58 -0.0752590858633897
1.56 2.58 -0.06995528966156454
1.62 2.58 -0.06445708354541695
1.68 2.58 -0.05890931678659136
1.74 2.58 -0.05344619301975725
1.8 2.58 -0.048182746544181615
1.86 2.58 -0.04320971239122029
1.92 2.58 -0.038591768759426576
1.98 2.58 -0.03436856738283484
2.04 2.58 -0.030557688424412942
2.1 2.58 -0.027158634030292183
2.16 2.58 -0.024157120541290638
2.22 2.58 -0.021529147059733304
2.2800000000000002 2.58 -0.019244534729832685
2.34 2.58 -0.017269806559197635
2.4 2.58 -0.0155703991120648
2.46 2.58 -0.014112269095440373
2.52 2.58 -0.012862991316683805
2.58 2.58 -0.011792452433191504
2.64 2.58 -0.010873238055661148
2.7 2.58 -0.010080796842313814
2.7600000000000002 2.58 -0.009393449179553332
2.82 2.58 -0.008792292679215821
2.88 2.58 -0.008261043362670558
2.94 2.58 -0.007785840478306925
3.0 2.58 -0.007355034350257838

0.0 2.64 -0.0828663980661836
0.06 2.64 -0.08294785074645183
0.12 2.64 -0.0831809912387853
0.18 2.64 -0.0835552023858953
0.24 2.64 -0.08406513004043177
0.3 2.64 -0.08470756380767637
0.36 2.64 -0.08547883076233147
0.42 2.64 -0.08637249355102679
0.48 2.64 -0.08737722630125638
0.54 2.64 -0.08847480362315434
0.6 2.64 -0.08963819535924597
0.66 2.64 -0.09082982309692135
0.72 2.64 -0.09200011025792036
0.78 2.64 -0.09308654716893824
0.84 2.64 -0.09401358918492284
0.9 2.64 -0.09469379064071762
0.96 2.64 -0.09503061497528706
1.02 2.64 -0.0949233008865708
1.08 2.64 -0.09427394938253339
1.1400000000000001 2.64 -0.09299659035945483
1.2 2.64 -0.09102741199148869
1.26 2.64 -0.08833471056225045
1.32 2.64 -0.0849266627918342
1.3800000000000001 2.64 -0.08085499773888359
1.44 2.64 -0.07621322216028449
1.5 2.64 -0.07112917537855663
1.56 2.64 -0.06575302952929414
1.62 2.64 -0.06024292909012038
1.68 2.64 -0.054750885039283916
1.74 2.64 -0.04941119656738798
1.8 2.64 -0.0443327798277659
1.86 2.64 -0.03959572622228211
1.92 2.64 -0.035251547085269876
1.98 2.64 -0.031326073085258
2.04 2.64 -0.02782386667432051
2.1 2.64 -0.02473316111481991
2.16 2.64 -0.022030618223322723
2.22 2.64 -0.019685486584482242
2.2800000000000002 2.64 -0.01766297906749877
2.34 2.64 -0.015926851894468273
2.4 2.64 -0.014441262432753024
2.46 2.64 -0.013172025810404506
2.52 2.64 -0.01208739944209785
2.58 2.64 -0.011158514520317145
2.64 2.64 -0.010359554948032203
2.7 2.64 -0.009667763525219569
2.7600000000000002 2.64 -0.009063335923884126
2.82 2.64 -0.008529246610980014
2.88 2.64 -0.008051037779217356
2.94 2.64 -0.007616592308494423
3.0 2.64 -0.007215904347302424

0.0 2.7 -0.07901196686100026
0.06 2.7 -0.07909425819023072
0.12 2.7 -0.07933031438995744
0.18 2.7 -0.0797103641006779
0.24 2.7 -0.08023017050045587
0.3 2.7 -0.08088784119224518
0.36 2.7 -0.08168113437481078
0.42 2.7 -0.08260503676070814
0.48 2.7 -0.0836494734301882
0.54 2.7 -0.08479707498606848
0.6 2.7 -0.08602099088358395
0.66 2.7 -0.0872828125497797
0.72 2.7 -0.08853076471715902
0.78 2.7 -0.08969844109149666
0.84 2.7 -0.09070449300574951
0.9 2.7 -0.09145380103785071
0.96 2.7 -0.09184071884023667
1.02 2.7 -0.09175489967689635
1.08 2.7 -0.09108991437251217
1.1400000000000001 2.7 -0.08975429214080807
1.2 2.7 -0.0876838077632135
1.26 2.7 -0.08485299955099014
1.32 2.7 -0.08128338078463634
1.3800000000000001 2.7 -0.07704597607108146
1.44 2.7 -0.07225684802988103
1.5 2.7 -0.06706596227397887
1.56 2.7 -0.06164147557116692
1.62 2.7 -0.05615263115735539
1.68 2.7 -0.050754499154728794
1.74 2.7 -0.04557689775088086
1.8 2.7 -0.0407184533866401
1.86 2.7 -0.03624547013765191
1.92 2.7 -0.032194450260915206
1.98 2.7 -0.028576823052668357
2.04 2.7 -0.02538457017188677
2.1 2.7 -0.022595779976295503
2.16 2.7 -0.02017954788972037
2.22 2.7 -0.018099961879005626
2.2800000000000002 2.7 -0.016319135008724055
2.34 2.7 -0.014799375638009569
2.4 2.7 -0.013504643041126693
2.46 2.7 -0.012401447592930777
2.52 2.7 -0.011459341023222647
2.58 2.7 -0.010651117937667546
2.64 2.7 -0.009952823387144063
2.7 2.7 -0.009343637134033049
2.7600000000000002 2.7 -0.008805685173988984
2.82 2.7 -0.008323813315804025
2.88 2.7 -0.00788534578272036
2.94 2.7 -0.007479843199498722
3.0 2.7 -0.0070988682717066

0.0 2.7600000000000002 -0.07540020759426418
0.06 2.7600000000000002 -0.07548311941207539
0.12 2.7600000000000002 -0.07572144218204058
0.18 2.7600000000000002 -0.07610625636217183
0.24 2.7600000000000002 -0.07663445028639757
0.3 2.7600000000000002 -0.07730546444229686
0.36 2.7600000000000002 -0.07811851352078408
0.42 2.7600000000000002 -0.0790700437311278
0.48 2.7600000000000002 -0.08015126976174367
0.54 2.7600000000000002 -0.08134570385926744
0.6 2.7600000000000002 -0.08262665942278925
0.66 2.7600000000000002 -0.08395479936628115
0.72 2.7600000000000002 -0.08527591755321468
0.78 2.7600000000000002 -0.08651929508638782
0.84 2.7600000000000002 -0.0875971527653078
0.9 2.7600000000000002 -0.0884058910910841
0.96 2.7600000000000002 -0.08882989655811237
1.02 2.7600000000000002 -0.08874858519136443
1.08 2.7600000000000002 -0.0880469254946115
1.1400000000000001 2.7600000000000002 -0.0866288625707317
1.2 2.7600000000000002 -0.08443194245559102
1.26 2.7600000000000002 -0.08144034392606195
1.32 2.7600000000000002 -0.07769300194288575
1.3800000000000001 2.7600000000000002 -0.07328405575764395
1.44 2.7600000000000002 -0.06835458013195964
1.5 2.7600000000000002 -0.06307693810402447
1.56 2.7600000000000002 -0.05763515341312404
1.62 2.7600000000000002 -0.05220555696174929
1.68 2.7600000000000002 -0.046941350460161374
1.74 2.7600000000000002 -0.041963106843100575
1.8 2.7600000000000002 -0.037355402331962995
1.86 2.7600000000000002 -0.03316842439847335
1.92 2.7600000000000002 -0.029422792277338208
1.98 2.7600000000000002 -0.02611586057929287
2.04 2.7600000000000002 -0.02322817755834751
2.1 2.7600000000000002 -0.020729273111616407
2.16 2.7600000000000002 -0.01858239037198502
2.22 2.7600000000000002 -0.0167480828059358
2.2800000000000002 2.7600000000000002 -0.015186776999029535
2.34 2.7600000000000002 -0.013860480619958981
2.4 2.7600000000000002 -0.012733831308682221
2.46 2.7600000000000002 -0.011774664787387206
2.52 2.7600000000000002 -0.010954249192841471
2.58 2.7600000000000002 -0.0102472990252057
2.64 2.7600000000000002 -0.009631851892550537
2.7 2.7600000000000002 -0.00908906650764305
2.7600000000000002 2.7600000000000002 -0.008602981347022507
2.82 2.7600000000000002 -0.008160259325826442
2.88 2.7600000000000002 -0.0077499338147692534
2.94 2.7600000000000002 -0.007363164389821754
3.0 2.7600000000000002 -0.006993006066634341

0.0 2.82 -0.07201274120593112
0.06 2.82 -0.07209607810934505
0.12 2.82 -0.07233608513444144
0.18 2.82 -0.0727246983631135
0.24 2.82 -0.07325993688875898
0.3 2.82 -0.0739425868281653
0.36 2.82 -0.07477334277182389
0.42 2.82 -0.07575014399696595
0.48 2.82 -0.07686553109894098
0.54 2.82 -0.0781039191347715
0.6 2.82 -0.07943875990790356
0.66 2.82 -0.08082966897081681
0.72 2.82 -0.0822197393677443
0.78 2.82 -0.08353346308339457
0.84 2.82 -0.08467592197185381
0.9 2.82 -0.08553414416593781
0.96 2.82 -0.08598164429238467
1.02 2.82 -0.08588701099310556
1.08 2.82 -0.08512679009737706
1.1400000000000001 2.82 -0.08360174830623242
1.2 2.82 -0.08125406421925649
1.26 2.82 -0.07808162919832046
1.32 2.82 -0.07414525422648503
1.3800000000000001 2.82 -0.06956579132268946
1.44 2.82 -0.06451087382466174
1.5 2.82 -0.05917412434629904
1.56 2.82 -0.05375182892641979
1.62 2.82 -0.04842229023852074
1.68 2.82 -0.043331485993729386
1.74 2.82 -0.0385862604252321
1.8 2.82 -0.03425417999434692
1.86 2.82 -0.030368020412936795
1.92 2.82 -0.02693264652814406
1.98 2.82 -0.0239324624518625
2.04 2.82 -0.021338252391584517
2.1 2.82 -0.019112829498906286
2.16 2.82 -0.017215340518819556
2.22 2.82 -0.015604326538644676
2.2800000000000002 2.82 -0.014239754186308882
2.34 2.82 -0.013084257400765737
2.4 2.82 -0.012103808970308124
2.46 2.82 -0.01126800130590276
2.52 2.82 -0.010550073305575327
2.58 2.82 -0.009926782263464285
2.64 2.82 -0.009378189208069885
2.7 2.82 -0.008887402875387581
2.7600000000000002 2.82 -0.008440310696491385
2.82 2.82 -0.0080253133738074
2.88 2.82 -0.007633071588026017
2.94 2.82 -0.00725626809658482
3.0 2.82 -0.006889385181469975

0.0 2.88 -0.06883275969741894
0.06 2.88 -0.06891634691560634
0.12 2.88 -0.06915751647386949
0.18 2.88 -0.06954906190198361
0.24 2.88 -0.07009013667274011
0.3 2.88 -0.07078288338745849
0.36 2.88 -0.07162949824256364
0.42 2.88 -0.07262944554205332
0.48 2.88 -0.07377662589187858
0.54 2.88 -0.07505637371812769
0.6 2.88 -0.07644224299035374
0.66 2.88 -0.07789266033538042
0.72 2.88 -0.07934770587212193
0.78 2.88 -0.08072653872788188
0.84 2.88 -0.08192630456225343
0.9 2.88 -0.08282368020731715
0.96 2.88 -0.0832803743849691
1.02 2.88 -0.08315367209294547
1.08 2.88 -0.08231222200467767
1.1400000000000001 2.88 -0.08065562443333683
1.2 2.88 -0.07813430952350865
1.26 2.88 -0.07476458499911012
1.32 2.88 -0.07063373401484718
1.3800000000000001 2.88 -0.06589231450877663
1.44 2.88 -0.060734756092759516
1.5 2.88 -0.05537317135811723
1.56 2.88 -0.05001109555973445
1.62 2.88 -0.04482294360360669
1.68 2.88 -0.03994218398195065
1.74 2.88 -0.035458183346381664
1.8 2.88 -0.031419620735375825
1.86 2.88 -0.02784167054683585
1.92 2.88 -0.024714475389139356
1.98 2.88 -0.02201121436720075
2.04 2.88 -0.01969487695846172
2.1 2.88 -0.01772345848108517
2.16 2.88 -0.016053657552429504
2.22 2.88 -0.014643325267827396
2.2800000000000002 2.88 -0.013452959402729902
2.34 2.88 -0.01244651399129045
2.4 2.88 -0.011591744980800678
2.46 2.88 -0.010860258756885248
2.52 2.88 -0.010227382641819547
2.58 2.88 -0.00967193843786029
2.64 2.88 -0.00917597165179138
2.7 2.88 -0.008724468703370894
2.7600000000000002 2.88 -0.008305080369025672
2.82 2.88 -0.007907860290358192
2.88 2.88 -0.00752502126845317
2.94 2.88 -0.007150708301282479
3.0 2.88 -0.006780785229189777

0.0 2.94 -0.06584488131154971
0.06 2.94 -0.06592856277133805
0.12 2.94 -0.06617042806606468
0.18 2.94 -0.06656412822847058
0.24 2.94 -0.06710995297164896
0.3 2.94 -0.06781141058128586
0.36 2.94 -0.06867221910424147
0.42 2.94 -0.06969339844128766
0.48 2.94 -0.07087024124396582
0.54 2.94 -0.07218901306312467
0.6 2.94 -0.0736233221068056
0.66 2.94 -0.07513023924099177
0.72 2.94 -0.07664647245795189
0.78 2.94 -0.07808522980145766
0.84 2.94 -0.07933482799043622
0.9 2.94 -0.08026052941322763
0.96 2.94 -0.0807113002614375
1.02 2.94 -0.08053282738526853
1.08 2.94 -0.07958684513509304
1.1400000000000001 2.94 -0.07777452568696218
1.2 2.94 -0.07505897342589499
1.26 2.94 -0.07148012272201115
1.32 2.94 -0.0671561354222487
1.3800000000000001 2.94 -0.062269220820022286
1.44 2.94 -0.057039185016833346
1.5 2.94 -0.05169216947867676
1.56 2.94 -0.04643281979117432
1.62 2.94 -0.04142556486287673
1.68 2.94 -0.03678666819971147
1.74 2.94 -0.03258536294758764
1.8 2.94 -0.028850771657714817
1.86 2.94 -0.025581307029826757
1.92 2.94 -0.02275412620067013
1.98 2.94 -0.020333273137091896
2.04 2.94 -0.018275997412622924
2.1 2.94 -0.01653727102003562
2.16 2.94 -0.015072782781229942
2.22 2.94 -0.013840765913627557
2.2800000000000002 2.94 -0.012802993042849277
2.34 2.94 -0.011925212095806503
2.4 2.94 -0.011177228495404935
2.46 2.94 -0.01053277883678997
2.52 2.94 -0.009969293572153294
2.58 2.94 -0.009467611025338874
2.64 2.94 -0.009011680224922582
2.7 2.94 -0.008588273120855631
2.7600000000000002 2.94 -0.008186715546918568
2.82 2.94 -0.007798639105653442
2.88 2.94 -0.007417751763498088
2.94 2.94 -0.007039622530023575
3.0 2.94 -0.006661474629171203

0.0 3.0 -0.06303501945525297
0.06 3.0 -0.06311865602130422
0.12 3.0 -0.06336080002642532
0.18 3.0 -0.06375595848913042
0.24 3.0 -0.06430555767172057
0.3 3.0 -0.06501447930398056
0.36 3.0 -0.06588798228579898
0.42 3.0 -0.06692867149714285
0.48 3.0 -0.0681332616926133
0.54 3.0 -0.0694889562292432
0.6 3.0 -0.07096935676821864
0.66 3.0 -0.07252998338533415
0.72 3.0 -0.07410376012064135
0.78 3.0 -0.07559724344369595
0.84 3.0 -0.07688892692615204
0.9 3.0 -0.07783151793557808
0.96 3.0 -0.07826033870865014
1.02 3.0 -0.07800945097171544
1.08 3.0 -0.07693524188294545
1.1400000000000001 3.0 -0.07494403101487757
1.2 3.0 -0.07201681198441473
1.26 3.0 -0.06822263387984245
1.32 3.0 -0.06371432546454925
1.3800000000000001 3.0 -0.05870619323462808
1.44 3.0 -0.053440117167008645
1.5 3.0 -0.048150266253892474
1.56 3.0 -0.0430356022028203
1.62 3.0 -0.0382448049715918
1.68 3.0 -0.03387327674713211
1.74 3.0 -0.0299687581542298
1.8 3.0 -0.026541318149266545
1.86 3.0 -0.023574283155718113
1.92 3.0 -0.0210340154632002
1.98 3.0 -0.01887764472877066
2.04 3.0 -0.01705864366039479
2.1 3.0 -0.015530539125354783
2.16 3.0 -0.014249183907205969
2.22 3.0 -0.013174002771701356
2.2800000000000002 3.0 -0.0122685540263273
2.34 3.0 -0.011500662299583898
2.4 3.0 -0.0108423018738752
2.46 3.0 -0.01026934972528065
2.52 3.0 -0.009761283395772502
2.58 3.0 -0.009300868148656166
2.64 3.0 -0.008873857219560116
2.7 3.0 -0.008468715468708117
2.7600000000000002 3.0 -0.008076368145154533
2.82 3.0 -0.007689971235482812
2.88 3.0 -0.007304696975042238
2.94 3.0 -0.006917526930027759
3.0 3.0 -0.006527045248345685



==> F_q_2_normalised.txt <==
0.0 0.0 -1.0
0.06 0.0 -0.9992000220655446
0.12 0.0 -0.9968007624663546
0.18 0.0 -0.9928058141103198
0.24 0.0 -0.987224179232333
0.3 0.0 -0.9800722971211304
0.36 0.0 -0.9713755612548499
0.42 0.0 -0.9611693386851473
0.48 0.0 -0.9494995127659518
0.54 0.0 -0.9364225802489707
0.6 0.0 -0.9220053439268022
0.66 0.0 -0.9063242512003842
0.72 0.0 -0.8894644362637811
0.78 0.0 -0.8715185284104635
0.84 0.0 -0.852585290966412
0.9 0.0 -0.8327681545164207
0.96 0.0 -0.8121737046350165
1.02 0.0 -0.7909101786777435
1.08 0.0 -0.7690860188664737
1.1400000000000001 0.0 -0.7468085205095694
1.2 0.0 -0.7241826053216394
1.26 0.0 -0.7013097409843213
1.32 0.0 -0.6782870197632154
1.3800000000000001 0.0 -0.6552064015086785
1.44 0.0 -0.6321541199416539
1.5 0.0 -0.6092102458825793
1.56 0.0 -0.5864483970429221
1.62 0.0 -0.5639355811209641
1.68 0.0 -0.5417321571169248
1.74 0.0 -0.5198918988745446
1.8 0.0 -0.49846214470619254
1.86 0.0 -0.4774840174100163
1.92 0.0 -0.4569926998868548
1.98 0.0 -0.43701775277414673
2.04 0.0 -0.4175834619141754
2.1 0.0 -0.3987092049672015
2.16 0.0 -0.3804098279863607
2.22 0.0 -0.36269602423307673
2.2800000000000002 0.0 -0.3455747088864368
2.34 0.0 -0.3290493845598564
2.4 0.0 -0.3131204936679865
2.46 0.0 -0.2977857546798725
2.52 0.0 -0.2830404801510648
2.58 0.0 -0.2688778751539315
2.64 0.0 -0.25528931533041216
2.7 0.0 -0.24226460428645658
2.7600000000000002 0.0 -0.22979221044373666
2.82 0.0 -0.21785948377510472
2.88 0.0 -0.2064528530867614
2.94 0.0 -0.19555800468417636
3.0 0.0 -0.18516004338006845

0.0 0.06 -0.9858889386947337
0.06 0.06 -0.9851044469246545
0.12 0.06 -0.9827512066919858
0.18 0.06 -0.9788320521332828
0.24 0.06 -0.9733550780587992
0.3 0.06 -0.966335655398214
0.36 0.06 -0.9577979438294031
0.42 0.06 -0.9477759139167583
0.48 0.06 -0.9363138991609079
0.54 0.06 -0.9234667081160645
0.6 0.06 -0.9092993367496023
0.66 0.06 -0.8938863303167827
0.72 0.06 -0.8773108512943518
0.78 0.06 -0.8596635147346743
0.84 0.06 -0.8410410544654315
0.9 0.06 -0.8215448828236145
0.96 0.06 -0.8012796032986922
1.02 0.06 -0.7803515299660342
1.08 0.06 -0.7588672604432131
1.1400000000000001 0.06 -0.7369323408829718
1.2 0.06 -0.7146500528039545
1.26 0.06 -0.692120342882151
1.32 0.06 -0.6694389086246305
1.3800000000000001 0.06 -0.6466964454566796
1.44 0.06 -0.6239780544003621
1.5 0.06 -0.6013628043262472
1.56 0.06 -0.578923438748202
1.62 0.06 -0.5567262142586414
1.68 0.06 -0.5348308558675178
1.74 0.06 -0.5132906135785078
1.8 0.06 -0.4921524043584576
1.86 0.06 -0.4714570240729268
1.92 0.06 -0.4512394148239009
1.98 0.06 -0.43152897429863907
2.04 0.06 -0.41234989510356573
2.1 0.06 -0.3937215235168081
2.16 0.06 -0.37565872856997584
2.22 0.06 -0.35817227380514877
2.2800000000000002 0.06 -0.341269185404818
2.34 0.06 -0.3249531116336918
2.4 0.06 -0.30922466964508816
2.46 0.06 -0.2940817766851479
2.52 0.06 -0.2795199635751055
2.58 0.06 -0.2655326690710901
2.64 0.06 -0.25211151430077117
2.7 0.06 -0.23924655696744238
2.7600000000000002 0.06 -0.2269265254067445
2.82 0.06 -0.21513903289084155
2.88 0.06 -0.2038707728115599
2.94 0.06 -0.19310769554855098
3.0 0.06 -0.18283516795109972

0.0 0.12 -0.9448587567347783
0.06 0.12 -0.9441192117919203
0.12 0.12 -0.9418995321039678
0.18 0.12 -0.9382003465038625
0.24 0.12 -0.93302711874215
0.3 0.12 -0.9263921260574244
0.36 0.12 -0.9183159575970837
0.42 0.12 -0.9088285435200302
0.48 0.12 -0.8979697331637174
0.54 0.12 -0.8857894499235321
0.6 0.12 -0.8723474601031596
0.66 0.12 -0.8577128018103644
0.72 0.12 -0.8419629271071888
0.78 0.12 -0.8251826154663283
0.84 0.12 -0.8074627188173715
0.9 0.12 -0.788898798032568
0.96 0.12 -0.7695897077896446
1.02 0.12 -0.7496361817243994
1.08 0.12 -0.7291394631410808
1.1400000000000001 0.12 -0.7082000188301641
1.2 0.12 -0.686916365305481
1.26 0.12 -0.6653840285183359
1.32 0.12 -0.6436946502636924
1.3800000000000001 0.12 -0.6219352473896931
1.44 0.12 -0.600187623780449
1.5 0.12 -0.5785279300262623
1.56 0.12 -0.5570263617594811
1.62 0.12 -0.5357469847826279
1.68 0.12 -0.5147476732572368
1.74 0.12 -0.4940801462343781
1.8 0.12 -0.4737900875480164
1.86 0.12 -0.453917334412384
1.92 0.12 -0.43449612082330347
1.98 0.12 -0.41555536293065837
2.04 0.12 -0.39711897481165986
2.1 0.12 -0.3792062044391073
2.16 0.12 -0.3618319810290109
2.22 0.12 -0.34500726631077766
2.2800000000000002 0.12 -0.32873940354946607
2.34 0.12 -0.31303245933476725
2.4 0.12 -0.2978875542200267
2.46 0.12 -0.28330317923827886
2.52 0.12 -0.2692754961410028
2.58 0.12 -0.25579861990302555
2.64 0.12 -0.24286488262150313
2.7 0.12 -0.23046507841785088
2.7600000000000002 0.12 -0.21858868933986678
2.82 0.12 -0.20722409256807323
2.88 0.12 -0.19635874946671442
2.94 0.12 -0.1859793771961009
3.0 0.12 -0.17607210372873616

0.0 0.18 -0.88059660393014
0.06 0.18 -0.8799271804346671
0.12 0.18 -0.877915854551991
0.18 0.18 -0.8745598097724868
0.24 0.18 -0.8698604178123875
0.3 0.18 -0.8638251556994707
0.36 0.18 -0.8564690784207704
0.42 0.18 -0.8478158556006741
0.48 0.18 -0.837898387441632
0.54 0.18 -0.8267590236702954
0.6 0.18 -0.8144494182139643
0.66 0.18 -0.8010300607057694
0.72 0.18 -0.7865695328365293
0.78 0.18 -0.7711435424413078
0.84 0.18 -0.7548337906965391
0.9 0.18 -0.7377267278303895
0.96 0.18 -0.7199122504544913
1.02 0.18 -0.7014823893250502
1.08 0.18 -0.6825300304742051
1.1400000000000001 0.18 -0.6631477057145587
1.2 0.18 -0.6434264810196467
1.26 0.18 -0.6234549636916672
1.32 0.18 -0.6033184419479204
1.3800000000000001 0.18 -0.5830981639046329
1.44 0.18 -0.5628707571311924
1.5 0.18 -0.5427077851166379
1.56 0.18 -0.5226754331789498
1.62 0.18 -0.5028343135338325
1.68 0.18 -0.4832393773499352
1.74 0.18 -0.4639399205436319
1.8 0.18 -0.4449796696829495
1.86 0.18 -0.4263969345419936
1.92 0.18 -0.40822481444561864
1.98 0.18 -0.39049144644804895
2.04 0.18 -0.37322028449355343
2.1 0.18 -0.3564303999233534
2.16 0.18 -0.340136794948227
2.22 0.18 -0.32435072194602954
2.2800000000000002 0.18 -0.3090800026261199
2.34 0.18 -0.29432934220125057
2.4 0.18 -0.28010063470397023
2.46 0.18 -0.2663932564707868
2.52 0.18 -0.25320434559085603
2.58 0.18 -0.2405290657796299
2.64 0.18 -0.22836085369766343
2.7 0.18 -0.2166916491990657
2.7600000000000002 0.18 -0.2055121083720998
2.82 0.18 -0.19481179953631858
2.88 0.18 -0.18457938259605108
2.94 0.18 -0.1748027723286936
3.0 0.18 -0.16546928631664565

0.0 0.24 -0.7985668064952322
0.06 0.24 -0.797986304089664
0.12 0.24 -0.796239175911778
0.18 0.24 -0.7933182420349792
0.24 0.24 -0.7892197233613816
0.3 0.24 -0.783945072859406
0.36 0.24 -0.7775024083535227
0.42 0.24 -0.7699075522997821
0.48 0.24 -0.7611846897828131
0.54 0.24 -0.7513666635465248
0.6 0.24 -0.740494933063704
0.66 0.24 -0.7286192324562607
0.72 0.24 -0.7157969687157786
0.78 0.24 -0.7020924065581575
0.84 0.24 -0.687575689042846
0.9 0.24 -0.672321743675875
0.96 0.24 -0.6564091221874488
1.02 0.24 -0.6399188187796871
1.08 0.24 -0.6229331067488426
1.1400000000000001 0.24 -0.6055344274314659
1.2 0.24 -0.5878043588591232
1.26 0.24 -0.5698226847576411
1.32 0.24 -0.5516665779680205
1.3800000000000001 0.24 -0.5334099062935774
1.44 0.24 -0.5151226634095923
1.5 0.24 -0.49687052293673956
1.56 0.24 -0.4787145101381362
1.62 0.24 -0.4607107829456572
1.68 0.24 -0.44291051210076
1.74 0.24 -0.42535984902199314
1.8 0.24 -0.4080999694774619
1.86 0.24 -0.39116718113094406
1.92 0.24 -0.3745930834297264
1.98 0.24 -0.35840476900253226
2.04 0.24 -0.3426250566419284
2.1 0.24 -0.3272727469743911
2.16 0.24 -0.3123628930059733
2.22 0.24 -0.2979070788195357
2.2800000000000002 0.24 -0.28391370075074157
2.34 0.24 -0.2703882463570167
2.4 0.24 -0.25733356739777496
2.46 0.24 -0.24475014385590615
2.52 0.24 -0.2326363367452582
2.58 0.24 -0.2209886280678542
2.64 0.24 -0.2098018468117411
2.7 0.24 -0.19906938032205482
2.7600000000000002 0.24 -0.18878337074187132
2.82 0.24 -0.1789348965137973
2.88 0.24 -0.1695141391667839
2.94 0.24 -0.160510535793358
3.0 0.24 -0.1519129177581362

0.0 0.3 -0.7051726489971253
0.06 0.3 -0.7046923621660981
0.12 0.3 -0.7032429863858436
0.18 0.3 -0.7008124639868946
0.24 0.3 -0.6973912987166508
0.3 0.3 -0.6929742775529046
0.36 0.3 -0.6875618470724916
0.42 0.3 -0.6811611463422917
0.48 0.3 -0.6737867030757503
0.54 0.3 -0.6654608063495884
0.6 0.3 -0.656213576481436
0.66 0.3 -0.646082759828718
0.72 0.3 -0.6351132825618883
0.78 0.3 -0.6233566023392565
0.84 0.3 -0.6108698999194029
0.9 0.3 -0.5977151539398623
0.96 0.3 -0.5839581413977997
1.02 0.3 -0.5696674039717718
1.08 0.3 -0.5549132165181248
1.1400000000000001 0.3 -0.539766589223362
1.2 0.3 -0.5242983293832703
1.26 0.3 -0.5085781829895482
1.32 0.3 -0.4926740705699015
1.3800000000000001 0.3 -0.4766514263274401
1.44 0.3 -0.46057264476699056
1.5 0.3 -0.4444966348156847
1.56 0.3 -0.4284784780145461
1.62 0.3 -0.4125691846886739
1.68 0.3 -0.3968155400663341
1.74 0.3 -0.3812600310450431
1.8 0.3 -0.3659408436124425
1.86 0.3 -0.3508919207242264
1.92 0.3 -0.33614307062336063
1.98 0.3 -0.3217201160608035
2.04 0.3 -0.30764507556244924
2.1 0.3 -0.2939363687065561
2.16 0.3 -0.2806090382683189
2.22 0.3 -0.26767498300434583
2.2800000000000002 0.3 -0.2551431957511171
2.34 0.3 -0.24302000237062304
2.4 0.3 -0.23130929787427695
2.46 0.3 -0.22001277678099912
2.52 0.3 -0.20913015541171273
2.58 0.3 -0.19865938438859992
2.64 0.3 -0.18859685009561564
2.7 0.3 -0.17893756427096635
2.7600000000000002 0.3 -0.16967534124842729
2.82 0.3 -0.16080296264882268
2.88 0.3 -0.1523123295527765
2.94 0.3 -0.14419460236775425
3.0 0.3 -0.13644032874291623

0.0 0.36 -0.6068812255779003
0.06 0.36 -0.6065048344098333
0.12 0.36 -0.6053641768684087
0.18 0.36 -0.6034422436820346
0.24 0.36 -0.6007237777765831
0.3 0.36 -0.5971968646616792
0.36 0.36 -0.5928542340390243
0.42 0.36 -0.5876942709729165
0.48 0.36 -0.5817217387416697
0.54 0.36 -0.5749482210068038
0.6 0.36 -0.5673922973171809
0.66 0.36 -0.5590794724307337
0.72 0.36 -0.5500418858324628
0.78 0.36 -0.5403178326421781
0.84 0.36 -0.5299511304919589
0.9 0.36 -0.5189903687264765
0.96 0.36 -0.5074880764157225
1.02 0.36 -0.49549984428143035
1.08 0.36 -0.48308343294282985
1.1400000000000001 0.36 -0.470297896173391
1.2 0.36 -0.4572027434496399
1.26 0.36 -0.44385716129054736
1.32 0.36 -0.4303193080288361
1.3800000000000001 0.36 -0.41664569197776574
1.44 0.36 -0.40289063865747493
1.5 0.36 -0.3891058489618771
1.56 0.36 -0.3753400469632968
1.62 0.36 -0.36163871349858606
1.68 0.36 -0.34804389974757066
1.74 0.36 -0.3345941136606044
1.8 0.36 -0.32132427125491325
1.86 0.36 -0.30826570440305234
1.92 0.36 -0.2954462167026304
1.98 0.36 -0.2828901792649974
2.04 0.36 -0.2706186587192241
2.1 0.36 -0.2586495703310287
2.16 0.36 -0.24699784982862055
2.22 0.36 -0.23567563826338375
2.2800000000000002 0.36 -0.22469247497642364
2.34 0.36 -0.21405549446523614
2.4 0.36 -0.2037696236284996
2.46 0.36 -0.19383777649838263
2.52 0.36 -0.18426104414104943
2.58 0.36 -0.17503887791397307
2.64 0.36 -0.1661692647129272
2.7 0.36 -0.1576488932243265
2.7600000000000002 0.36 -0.14947331052348337
2.82 0.36 -0.14163706863116635
2.88 0.36 -0.1341338608647221
2.94 0.36 -0.12695664800136974
3.0 0.36 -0.12009777441540348

0.0 0.42 -0.50948424903044
0.06 0.42 -0.5092085971726664
0.12 0.42 -0.5083673685009136
0.18 0.42 -0.5069389549900124
0.24 0.42 -0.504902786633365
0.3 0.42 -0.502240770867641
0.36 0.42 -0.4989385004850902
0.42 0.42 -0.49498622485089566
0.48 0.42 -0.49037958212717736
0.54 0.42 -0.4851200947410206
0.6 0.42 -0.47921543580181947
0.66 0.42 -0.4726794799202462
0.72 0.42 -0.46553215733319514
0.78 0.42 -0.45779913493123914
0.84 0.42 -0.4495113513736391
0.9 0.42 -0.44070443575482976
0.96 0.42 -0.43141804018057134
1.02 0.42 -0.42169511616930067
1.08 0.42 -0.4115811631595289
1.1400000000000001 0.42 -0.40112347479295907
1.2 0.42 -0.39037040531245604
1.26 0.42 -0.3793706746332061
1.32 0.42 -0.3681727266717092
1.3800000000000001 0.42 -0.3568241515789941
1.44 0.42 -0.34537117880709833
1.5 0.42 -0.3338582445811121
1.56 0.42 -0.3223276344433529
1.62 0.42 -0.31081919912974504
1.68 0.42 -0.29937014014076524
1.74 0.42 -0.2880148599612129
1.8 0.42 -0.27678487092344467
1.86 0.42 -0.26570875614297107
1.92 0.42 -0.2548121757214868
1.98 0.42 -0.2441179114475305
2.04 0.42 -0.2336459434671881
2.1 0.42 -0.22341355279151984
2.16 0.42 -0.21343544400392833
2.22 0.42 -0.203723883088599
2.2800000000000002 0.42 -0.19428884588646977
2.34 0.42 -0.18513817327162366
2.4 0.42 -0.176277729708856
2.46 0.42 -0.1677115623884567
2.52 0.42 -0.15944205862772892
2.58 0.42 -0.15147009967526454
2.64 0.42 -0.14379520945128152
2.7 0.42 -0.1364156971055004
2.7600000000000002 0.42 -0.12932879257478735
2.82 0.42 -0.12253077457917338
2.88 0.42 -0.1160170907102872
2.94 0.42 -0.1097824694447708
3.0 0.42 -0.10382102406097692

0.0 0.48 -0.41760269136855915
0.06 0.48 -0.4174191849634303
0.12 0.48 -0.41685200820302265
0.18 0.48 -0.41587567283578797
0.24 0.48 -0.414465151663563
0.3 0.48 -0.4125971507934192
0.36 0.48 -0.4102512057101509
0.42 0.48 -0.4074105927966182
0.48 0.48 -0.40406305006959603
0.54 0.48 -0.4002013045471819
0.6 0.48 -0.3958234082630253
0.66 0.48 -0.39093288996615655
0.72 0.48 -0.38553873450976683
0.78 0.48 -0.3796552064227267
0.84 0.48 -0.373301537847897
0.9 0.48 -0.36650150369947027
0.96 0.48 -0.3592829084241391
1.02 0.48 -0.35167700913789707
1.08 0.48 -0.34371789923105506
1.1400000000000001 0.48 -0.33544187493713773
1.2 0.48 -0.3268868050408636
1.26 0.48 -0.31809152107203753
1.32 0.48 -0.3090952422127812
1.3800000000000001 0.48 -0.29993704593507736
1.44 0.48 -0.29065539225539005
1.5 0.48 -0.2812877065787246
1.56 0.48 -0.27187002350313727
1.62 0.48 -0.2624366917277206
1.68 0.48 -0.2530201383797037
1.74 0.48 -0.24365068964963382
1.8 0.48 -0.23435644357651036
1.86 0.48 -0.22516319012149016
1.92 0.48 -0.21609437326475842
1.98 0.48 -0.20717108970639195
2.04 0.48 -0.19841211879953768
2.1 0.48 -0.18983397854628645
2.16 0.48 -0.18145100280102236
2.22 0.48 -0.1732754352161257
2.2800000000000002 0.48 -0.16531753589959816
2.34 0.48 -0.1575856972087616
2.4 0.48 -0.1500865655587806
2.46 0.48 -0.14282516656513022
2.52 0.48 -0.13580503125456833
2.58 0.48 -0.12902832146321844
2.64 0.48 -0.1224959528887877
2.7 0.48 -0.11620771457526001
2.7600000000000002 0.48 -0.11016238388255166
2.82 0.48 -0.10435783623177208
2.88 0.48 -0.09879114912114835
2.94 0.48 -0.09345870008074902
3.0 0.48 -0.08835625837892865

0.0 0.54 -0.334464985964084
0.06 0.54 -0.3343612979256694
0.12 0.54 -0.3340317683742657
0.18 0.54 -0.33344801639624355
0.24 0.54 -0.3325817017585731
0.3 0.54 -0.3314056177802206
0.36 0.54 -0.32989465954549707
0.42 0.54 -0.3280266563970328
0.48 0.54 -0.325783059219927
0.54 0.54 -0.3231494759076596
0.6 0.54 -0.3201160521932002
0.66 0.54 -0.31667769933717593
0.72 0.54 -0.3128341745993256
0.78 0.54 -0.30859002462407814
0.84 0.54 -0.3039544055458097
0.9 0.54 -0.2989407965374172
0.96 0.54 -0.29356662554652924
1.02 0.54 -0.28785282703008247
1.08 0.54 -0.28182335163386246
1.1400000000000001 0.54 -0.27550464705607763
1.2 0.54 -0.2689251279207294
1.26 0.54 -0.2621146505315605
1.32 0.54 -0.25510400605757677
1.3800000000000001 0.54 -0.24792444318715312
1.44 0.54 -0.24060722873383175
1.5 0.54 -0.23318325221168537
1.56 0.54 -0.2256826781212188
1.62 0.54 -0.21813464766735885
1.68 0.54 -0.21056702991042006
1.74 0.54 -0.2030062209451263
1.8 0.54 -0.19547698860842433
1.86 0.54 -0.1880023594149939
1.92 0.54 -0.18060354388104083
1.98 0.54 -0.1732998960870376
2.04 0.54 -0.16610890321078806
2.1 0.54 -0.1590462007961351
2.16 0.54 -0.15212560967438762
2.22 0.54 -0.1453591906933952
2.2800000000000002 0.54 -0.13875731370528452
2.34 0.54 -0.1323287375952038
2.4 0.54 -0.12608069848091472
2.46 0.54 -0.12001900356212568
2.52 0.54 -0.11414812843789914
2.58 0.54 -0.10847131603233687
2.64 0.54 -0.10299067556774569
2.7 0.54 -0.09770728029743972
2.7600000000000002 0.54 -0.09262126295572604
2.82 0.54 -0.08773190810027023
2.88 0.54 -0.08303774071265582
2.94 0.54 -0.07853661058793276
3.0 0.54 -0.0742257721850693

0.0 0.6 -0.26192416865666474
0.06 0.6 -0.2618859575754691
0.12 0.6 -0.2617517322925872
0.18 0.6 -0.2614913606810582
0.24 0.6 -0.2610744876394909
0.3 0.6 -0.26047144080102796
0.36 0.6 -0.25965405806793157
0.42 0.6 -0.25859642382215703
0.48 0.6 -0.25727550185054926
0.54 0.6 -0.25567165526142394
0.6 0.6 -0.25376904672745293
0.66 0.6 -0.25155591599906396
0.72 0.6 -0.24902473549945195
0.78 0.6 -0.24617224864740658
0.84 0.6 -0.24299939909093035
0.9 0.6 -0.23951116205502052
0.96 0.6 -0.2357162913526346
1.02 0.6 -0.23162699718809568
1.08 0.6 -0.22725857067409486
1.1400000000000001 0.6 -0.22262897102269952
1.2 0.6 -0.2177583907429591
1.26 0.6 -0.21266881299979853
1.32 0.6 -0.20738357369858965
1.3800000000000001 0.6 -0.20192693899769637
1.44 0.6 -0.19632370695224377
1.5 0.6 -0.1905988399748359
1.56 0.6 -0.18477713286101072
1.62 0.6 -0.17888291934310918
1.68 0.6 -0.1729398185569899
1.74 0.6 -0.16697052146088395
1.8 0.6 -0.1609966161456331
1.86 0.6 -0.15503845011623613
1.92 0.6 -0.14911502699114687
1.98 0.6 -0.1432439346352557
2.04 0.6 -0.13744130148815392
2.1 0.6 -0.13172177774223967
2.16 0.6 -0.12609853803716492
2.22 0.6 -0.12058330244121143
2.2800000000000002 0.6 -0.1151863726623115
2.34 0.6 -0.10991668065048643
2.4 0.6 -0.10478184700191144
2.46 0.6 -0.09978824683798172
2.52 0.6 -0.09494108109937913
2.58 0.6 -0.09024445145647265
2.64 0.6 -0.08570143728705958
2.7 0.6 -0.0813141734062585
2.7600000000000002 0.6 -0.07708392744837836
2.82 0.6 -0.07301117599560217
2.88 0.6 -0.06909567872273642
2.94 0.6 -0.06533654998145537
3.0 0.6 -0.06173232738226805

0.0 0.66 -0.20064275122466904
0.06 0.66 -0.200655177230543
0.12 0.66 -0.2006724523937772
0.18 0.66 -0.2006638731573765
0.24 0.66 -0.20059839226377849
0.3 0.66 -0.20044533407287668
0.36 0.66 -0.20017507250602495
0.42 0.66 -0.1997596570125223
0.48 0.66 -0.19917337293285475
0.54 0.66 -0.198393224358034
0.6 0.66 -0.19739932998428192
0.66 0.66 -0.19617522539431925
0.72 0.66 -0.19470806846674657
0.78 0.66 -0.19298874800292304
0.84 0.66 -0.19101189894432272
0.9 0.66 -0.18877583053133593
0.96 0.66 -0.1862823762636914
1.02 0.66 -0.18353667645005178
1.08 0.66 -0.18054690542029567
1.1400000000000001 0.66 -0.17732395611219448
1.2 0.66 -0.17388109477367825
1.26 0.66 -0.17023359801768762
1.32 0.66 -0.1663983835277765
1.3800000000000001 0.66 -0.16239364445031212
1.44 0.66 -0.15823849603633336
1.5 0.66 -0.15395264151833837
1.56 0.66 -0.14955606261736196
1.62 0.66 -0.1450687385488443
1.68 0.66 -0.14051039598928827
1.74 0.66 -0.13590029121823863
1.8 0.66 -0.13125702458400668
1.86 0.66 -0.12659838656499522
1.92 0.66 -0.12194123400822908
1.98 0.66 -0.11730139461143575
2.04 0.66 -0.11269359735753497
2.1 0.66 -0.10813142639033918
2.16 0.66 -0.10362729571597076
2.22 0.66 -0.09919244210429233
2.2800000000000002 0.66 -0.09483693362829314
2.34 0.66 -0.09056969139829943
2.4 0.66 -0.08639852220605386
2.46 0.66 -0.08233015997730861
2.52 0.66 -0.07837031412942423
2.58 0.66 -0.07452372313344859
2.64 0.66 -0.07079421178135957
2.7 0.66 -0.06718475085337353
2.7600000000000002 0.66 -0.06369751806381818
2.82 0.66 -0.06033395933459895
2.88 0.66 -0.05709484960135637
2.94 0.66 -0.053980352498437516
3.0 0.66 -0.050990078394692016

0.0 0.72 -0.15036569080636458
0.06 0.72 -0.15041460151293493
0.12 0.72 -0.15054160697518387
0.18 0.72 -0.1507165494819681
0.24 0.72 -0.15090892767689415
0.3 0.72 -0.15108842266285832
0.36 0.72 -0.15122542166457828
0.42 0.72 -0.15129152379780042
0.48 0.72 -0.15126001342407408
0.54 0.72 -0.15110628790415667
0.6 0.72 -0.15080822838199745
0.66 0.72 -0.15034650451526463
0.72 0.72 -0.14970480672181646
0.78 0.72 -0.14887000238833095
0.84 0.72 -0.14783221541498884
0.9 0.72 -0.14658483127436292
0.96 0.72 -0.14512443228604605
1.02 0.72 -0.143450669925611
1.08 0.72 -0.14156608261230766
1.1400000000000001 0.72 -0.1394758685133501
1.2 0.72 -0.13718762346391022
1.26 0.72 -0.1347110541674743
1.32 0.72 -0.13205767647404515
1.3800000000000001 0.72 -0.12924050781547308
1.44 0.72 -0.12627376189748976
1.5 0.72 -0.12317255259701387
1.56 0.72 -0.1199526127749477
1.62 0.72 -0.1166300324619289
1.68 0.72 -0.11322101966692831
1.74 0.72 -0.10974168594126084
1.8 0.72 -0.10620785783422856
1.86 0.72 -0.10263491451933578
1.92 0.72 -0.09903765115889812
1.98 0.72 -0.09543016700816778
2.04 0.72 -0.09182577682984826
2.1 0.72 -0.08823694388339139
2.16 0.72 -0.08467523255563675
2.22 0.72 -0.0811512785938233
2.2800000000000002 0.72 -0.07767477487240557
2.34 0.72 -0.07425447065587341
2.4 0.72 -0.07089818239671743
2.46 0.72 -0.06761281421822132
2.52 0.72 -0.06440438636512395
2.58 0.72 -0.061278070052480454
2.64 0.72 -0.05823822729688742
2.7 0.72 -0.05528845446902412
2.7600000000000002 0.72 -0.05243162845778548
2.82 0.72 -0.04966995448099882
2.88 0.72 -0.04700501471364502
2.94 0.72 -0.04443781703024448
3.0 0.72 -0.04196884327289008

0.0 0.78 -0.11021338382867375
0.06 0.78 -0.1102861276034819
0.12 0.78 -0.11048551725953558
0.18 0.78 -0.11078291925103556
0.24 0.78 -0.11114945148569233
0.3 0.78 -0.11155632542193505
0.36 0.78 -0.11197521493438857
0.42 0.78 -0.11237863618581574
0.48 0.78 -0.11274032377164767
0.54 0.78 -0.11303558946165351
0.6 0.78 -0.1132416511784368
0.66 0.78 -0.11333792152426485
0.72 0.78 -0.11330624719747773
0.78 0.78 -0.11313109295708426
0.84 0.78 -0.11279966628208578
0.9 0.78 -0.11230198139029544
0.96 0.78 -0.11163086368758256
1.02 0.78 -0.11078189788464954
1.08 0.78 -0.10975332484333523
1.1400000000000001 0.78 -0.10854589363045136
1.2 0.78 -0.10716267623210876
1.26 0.78 -0.10560885291720462
1.32 0.78 -0.10389147636522322
1.3800000000000001 0.78 -0.102019222442777
1.44 0.78 -0.10000213499105093
1.5 0.78 -0.09785137124490435
1.56 0.78 -0.09557895361627775
1.62 0.78 -0.09319753260715259
1.68 0.78 -0.09072016462927927
1.74 0.78 -0.08816010754760747
1.8 0.78 -0.08553063586832851
1.86 0.78 -0.08284487668642304
1.92 0.78 -0.08011566680708986
1.98 0.78 -0.07735543086725462
2.04 0.78 -0.07457607980756993
2.1 0.78 -0.07178892867656897
2.16 0.78 -0.06900463247813067
2.22 0.78 -0.06623313858995916
2.2800000000000002 0.78 -0.06348365417216605
2.34 0.78 -0.060764626938891786
2.4 0.78 -0.05808373767020891
2.46 0.78 -0.05544790288525358
2.52 0.78 -0.05286328617079719
2.58 0.78 -0.05033531675367298
2.64 0.78 -0.04786871401338429
2.7 0.78 -0.04546751674687234
2.7600000000000002 0.78 -0.04313511611607705
2.82 0.78 -0.040874291326762714
2.88 0.78 -0.038687247201456186
2.94 0.78 -0.03657565291808469
3.0 0.78 -0.03454068128778323

0.0 0.84 -0.07894764005851727
0.06 0.84 -0.07903352722321408
0.12 0.84 -0.0792737301451257
0.18 0.84 -0.07964193051363708
0.24 0.84 -0.08011172582119729
0.3 0.84 -0.08065679614256625
0.36 0.84 -0.08125112153371311
0.42 0.84 -0.08186923442003552
0.48 0.84 -0.08248649259753664
0.54 0.84 -0.08307935935916035
0.6 0.84 -0.08362567814736274
0.66 0.84 -0.0841049302368693
0.72 0.84 -0.08449846536407517
0.78 0.84 -0.08478969694758483
0.84 0.84 -0.08496425552942989
0.9 0.84 -0.08501009620858434
0.96 0.84 -0.08491755801756441
1.02 0.84 -0.08467937528740409
1.08 0.84 -0.08429064294676847
1.1400000000000001 0.84 -0.08374873932079797
1.2 0.84 -0.0830532112761626
1.26 0.84 -0.08220562747225153
1.32 0.84 -0.08120940602407632
1.3800000000000001 0.84 -0.08006962308360636
1.44 0.84 -0.07879280874426069
1.5 0.84 -0.0773867363211019
1.56 0.84 -0.07586021051559287
1.62 0.84 -0.07422285929756069
1.68 0.84 -0.07248493358351309
1.74 0.84 -0.07065711800822867
1.8 0.84 -0.06875035531585443
1.86 0.84 -0.06677568616863527
1.92 0.84 -0.06474410550831557
1.98 0.84 -0.06266643602125774
2.04 0.84 -0.06055321876065743
2.1 0.84 -0.058414620569422
2.16 0.84 -0.05626035762238628
2.22 0.84 -0.054099634160665676
2.2800000000000002 0.84 -0.05194109531606397
2.34 0.84 -0.04979279281046076
2.4 0.84 -0.04766216225462298
2.46 0.84 -0.045556010753556586
2.52 0.84 -0.04348051354271411
2.58 0.84 -0.041441218423156234
2.64 0.84 -0.03944305682717983
2.7 0.84 -0.037490360423021056
2.7600000000000002 0.84 -0.035586882252973684
2.82 0.84 -0.033735821489602406
2.88 0.84 -0.03193985098636956
2.94 0.84 -0.030201146889463695
3.0 0.84 -0.028521419664978485

0.0 0.9 -0.0551854568644157
0.06 0.9 -0.05527592781243936
0.12 0.9 -0.05553163695928032
0.18 0.9 -0.05592916370207304
0.24 0.9 -0.05644521326641604
0.3 0.9 -0.05705661969279407
0.36 0.9 -0.057740418419572156
0.42 0.9 -0.05847397330022475
0.48 0.9 -0.05923514448270451
0.54 0.9 -0.0600024843948977
0.6 0.9 -0.06075544961972467
0.66 0.9 -0.06147461702806383
0.72 0.9 -0.062141893353107325
0.78 0.9 -0.0627407085170386
0.84 0.9 -0.06325618446146494
0.9 0.9 -0.0636752729315397
0.96 0.9 -0.06398685752865599
1.02 0.9 -0.06418181726946091
1.08 0.9 -0.0642530507596924
1.1400000000000001 0.9 -0.06419546181141234
1.2 0.9 -0.06400590882261346
1.26 0.9 -0.06368312144498865
1.32 0.9 -0.06322758896053074
1.3800000000000001 0.9 -0.06264142536687597
1.44 0.9 -0.061928216451653056
1.5 0.9 -0.06109285415023448
1.56 0.9 -0.06014136327215715
1.62 0.9 -0.059080725297537925
1.68 0.9 -0.05791870343526442
1.74 0.9 -0.05666367254624792
1.8 0.9 -0.055324456909038165
1.86 0.9 -0.05391017817656262
1.92 0.9 -0.052430115269090784
1.98 0.9 -0.050893577390202845
2.04 0.9 -0.04930979085301815
2.1 0.9 -0.0476877999710388
2.16 0.9 -0.04603638190448861
2.22 0.9 -0.04436397505809459
2.2800000000000002 0.9 -0.04267862039615652
2.34 0.9 -0.040987914869835725
2.4 0.9 -0.039298976033206305
2.46 0.9 -0.03761841685144101
2.52 0.9 -0.035952329669318855
2.58 0.9 -0.034306278304059926
2.64 0.9 -0.03268529724684642
2.7 0.9 -0.031093896996526385
2.7600000000000002 0.9 -0.029536074601873488
2.82 0.9 -0.02801532855107455
2.88 0.9 -0.026534677215285313
2.94 0.9 -0.025096680124185814
3.0 0.9 -0.023703461423208234

0.0 0.96 -0.0375530509923358
0.06 0.96 -0.03764162624349148
0.12 0.96 -0.037893647346030554
0.18 0.96 -0.03828896637095258
0.24 0.96 -0.03880779676995005
0.3 0.96 -0.03943056624026956
0.36 0.96 -0.04013785382619616
0.42 0.96 -0.040910396794719125
0.48 0.96 -0.04172915484269734
0.54 0.96 -0.04257542002451423
0.6 0.96 -0.04343096105604614
0.66 0.96 -0.04427819077440412
0.72 0.96 -0.045100345784324584
0.78 0.96 -0.04588166785459009
0.84 0.96 -0.046607577502918406
0.9 0.96 -0.0472648314170852
0.96 0.96 -0.047841656845222284
1.02 0.96 -0.0483278577596704
1.08 0.96 -0.0487148893524662
1.1400000000000001 0.96 -0.04899589915165575
1.2 0.96 -0.049165734662840174
1.26 0.96 -0.049220918863827526
1.32 0.96 -0.049159596059533135
1.3800000000000001 0.96 -0.04898145150971243
1.44 0.96 -0.04868760886675557
1.5 0.96 -0.04828050981616148
1.56 0.96 -0.04776378042454949
1.62 0.96 -0.04714208860516775
1.68 0.96 -0.04642099684996445
1.74 0.96 -0.04560681399315307
1.8 0.96 -0.04470644930455287
1.86 0.96 -0.04372727169881948
1.92 0.96 -0.04267697632031253
1.98 0.96 -0.04156346024823094
2.04 0.96 -0.04039470858191648
2.1 0.96 -0.039178691725343974
2.16 0.96 -0.0379232743010718
2.22 0.96 -0.03663613579133763
2.2800000000000002 0.96 -0.03532470272810714
2.34 0.96 -0.033996092032706066
2.4 0.96 -0.03265706493534319
2.46 0.96 -0.031313990780336996
2.52 0.96 -0.029972819938557504
2.58 0.96 -0.02863906499861095
2.64 0.96 -0.027317789386960268
2.7 0.96 -0.02601360256898185
2.7600000000000002 0.96 -0.024730661003069844
2.82 0.96 -0.023472674053889097
2.88 0.96 -0.022242914114954992
2.94 0.96 -0.021044230241657066
3.0 0.96 -0.019879064651011382

0.0 1.02 -0.024784241198557103
0.06 1.02 -0.024866328048670852
0.12 1.02 -0.025101009008570985
0.18 1.02 -0.025471593755490574
0.24 1.02 -0.025961998129048817
0.3 1.02 -0.026556462010694955
0.36 1.02 -0.027239362287086906
0.42 1.02 -0.027995107271827368
0.48 1.02 -0.028808101485126837
0.54 1.02 -0.029662770617891056
0.6 1.02 -0.03054363657551698
0.66 1.02 -0.03143543222218671
0.72 1.02 -0.032323245178208594
0.78 1.02 -0.03319267998231228
0.84 1.02 -0.034030028238096255
0.9 1.02 -0.03482243705836757
0.96 1.02 -0.03555806718083604
1.02 1.02 -0.03622623348765136
1.08 1.02 -0.03681752222660418
1.1400000000000001 1.02 -0.03732388089888443
1.2 1.02 -0.03773867844358229
1.26 1.02 -0.03805673492045141
1.32 1.02 -0.03827432129544295
1.3800000000000001 1.02 -0.03838913111556409
1.44 1.02 -0.03840022679033474
1.5 1.02 -0.038307963867122326
1.56 1.02 -0.03811389710519751
1.62 1.02 -0.03782067234067771
1.68 1.02 -0.03743190812299638
1.74 1.02 -0.036952070930185536
1.8 1.02 -0.036386347473414904
1.86 1.02 -0.03574051721839871
1.92 1.02 -0.035020827816362184
1.98 1.02 -0.0342338756796711
2.04 1.02 -0.033386493481046706
2.1 1.02 -0.03248564591904896
2.16 1.02 -0.031538334689743805
2.22 1.02 -0.030551513243828127
2.2800000000000002 1.02 -0.029532011594937933
2.34 1.02 -0.028486471179917566
2.4 1.02 -0.027421289554716673
2.46 1.02 -0.026342574537639364
2.52 1.02 -0.02525610728103533
2.58 1.02 -0.024167313658711092
2.64 1.02 -0.023081243294392685
2.7 1.02 -0.022002555521700013
2.7600000000000002 1.02 -0.02093551155352515
2.82 1.02 -0.019883972144155024
2.88 1.02 -0.018851400046980316
2.94 1.02 -0.017840866600771194
3.0 1.02 -0.016855061815285836

0.0 1.08 -0.015773310252865772
0.06 1.08 -0.01584593046161052
0.12 1.08 -0.01605436072674938
0.18 1.08 -0.01638539088880214
0.24 1.08 -0.0168266584324501
0.3 1.08 -0.01736624734654797
0.36 1.08 -0.017992389645377423
0.42 1.08 -0.01869325681795377
0.48 1.08 -0.0194568315626148
0.54 1.08 -0.02027085125628667
0.6 1.08 -0.02112281455112105
0.66 1.08 -0.022000041885330644
0.72 1.08 -0.02288977996057986
0.78 1.08 -0.023779339659909103
0.84 1.08 -0.02465625663339365
0.9 1.08 -0.025508463950672168
0.96 1.08 -0.026324466825781153
1.02 1.08 -0.027093510421753102
1.08 1.08 -0.027805733063042497
1.1400000000000001 1.08 -0.028452298723477702
1.2 1.08 -0.029025504307891723
1.26 1.08 -0.029518858902131708
1.32 1.08 -0.02992713373660571
1.3800000000000001 1.08 -0.030246383019160016
1.44 1.08 -0.030473936991791357
1.5 1.08 -0.030608369522295505
1.56 1.08 -0.03064944324652802
1.62 1.08 -0.030598035736691582
1.68 1.08 -0.030456050406425184
1.74 1.08 -0.03022631590392533
1.8 1.08 -0.02991247762456026
1.86 1.08 -0.029518884730770596
1.92 1.08 -0.029050475734915232
1.98 1.08 -0.02851266531247737
2.04 1.08 -0.027911234596902208
2.1 1.08 -0.027252226786494995
2.16 1.08 -0.026541849486545845
2.22 1.08 -0.025786384829500016
2.2800000000000002 1.08 -0.02499210807163864
2.34 1.08 -0.024165215061676914
2.4 1.08 -0.023311758717170603
2.46 1.08 -0.02243759442854285
2.52 1.08 -0.02154833413598639
2.58 1.08 -0.02064930868839194
2.64 1.08 -0.01974553799190924
2.7 1.08 -0.018841708384552368
2.7600000000000002 1.08 -0.017942156628079575
2.82 1.08 -0.017050859884967427
2.88 1.08 -0.01617143104272648
2.94 1.08 -0.015307118756436519
3.0 1.08 -0.014460811600038861

0.0 1.1400000000000001 -0.009594321021791693
0.06 1.1400000000000001 -0.009655809424865233
0.12 1.1400000000000001 -0.009832935536314615
0.18 1.1400000000000001 -0.010115861966707015
0.24 1.1400000000000001 -0.010495828018553144
0.3 1.1400000000000001 -0.010964645760110274
0.36 1.1400000000000001 -0.011514303553408493
0.42 1.1400000000000001 -0.01213666518581467
0.48 1.1400000000000001 -0.012823256454060463
0.54 1.1400000000000001 -0.013565132367538906
0.6 1.1400000000000001 -0.014352818024608267
0.66 1.1400000000000001 -0.01517631534714515
0.72 1.1400000000000001 -0.016025166718703986
0.78 1.1400000000000001 -0.016888565501639502
0.84 1.1400000000000001 -0.017755502635419883
0.9 1.1400000000000001 -0.018614938174866803
0.96 1.1400000000000001 -0.019455986767297793
1.02 1.1400000000000001 -0.0202681066824997
1.08 1.1400000000000001 -0.02104128304164633
1.1400000000000001 1.1400000000000001 -0.021766197250734046
1.2 1.1400000000000001 -0.022434376222698286
1.26 1.1400000000000001 -0.02303831665734098
1.32 1.1400000000000001 -0.0235715813330565
1.3800000000000001 1.1400000000000001 -0.02402886595714928
1.44 1.1400000000000001 -0.024406036550060236
1.5 1.1400000000000001 -0.024700138552850307
1.56 1.1400000000000001 -0.024909379818580466
1.62 1.1400000000000001 -0.02503309036833573
1.68 1.1400000000000001 -0.025071662269772782
1.74 1.1400000000000001 -0.025026473250968833
1.8 1.1400000000000001 -0.024899797724384283
1.86 1.1400000000000001 -0.024694708798989787
1.92 1.1400000000000001 -0.02441497463856546
1.98 1.1400000000000001 -0.02406495221539142
2.04 1.1400000000000001 -0.023649481142441173
2.1 1.1400000000000001 -0.02317377987118222
2.16 1.1400000000000001 -0.022643346138857254
2.22 1.1400000000000001 -0.022063863156374073
2.2800000000000002 1.1400000000000001 -0.021441112658996033
2.34 1.1400000000000001 -0.02078089560577523
2.4 1.1400000000000001 -0.020088961015626912
2.46 1.1400000000000001 -0.019370943170594387
2.52 1.1400000000000001 -0.018632307200348426
2.58 1.1400000000000001 -0.017878302884825656
2.64 1.1400000000000001 -0.017113926371412905
2.7 1.1400000000000001 -0.01634388939573008
2.7600000000000002 1.1400000000000001 -0.015572595517006772
2.82 1.1400000000000001 -0.014804122826277768
2.88 1.1400000000000001 -0.014042212554198266
2.94 1.1400000000000001 -0.013290262991517672
3.0 1.1400000000000001 -0.01255132813575776

0.0 1.2 -0.005498109245968914
0.06 1.2 -0.005547818149046008
0.12 1.2 -0.005691577302946115
0.18 1.2 -0.005922717740559517
0.24 1.2 -0.006235857558027976
0.3 1.2 -0.006626311227410103
0.36 1.2 -0.007089608814133026
0.42 1.2 -0.007621114071442984
0.48 1.2 -0.008215734721505628
0.54 1.2 -0.008867719827123867
0.6 1.2 -0.009570539053075564
0.66 1.2 -0.010316837554176849
0.72 1.2 -0.011098458747591173
0.78 1.2 -0.011906525720113248
0.84 1.2 -0.012731570760579309
0.9 1.2 -0.013563701668594908
0.96 1.2 -0.014392793165481092
1.02 1.2 -0.015208691943536305
1.08 1.2 -0.016001424600779114
1.1400000000000001 1.2 -0.01676139884395028
1.2 1.2 -0.017479589799100952
1.26 1.2 -0.018147704930289648
1.32 1.2 -0.018758322815807783
1.3800000000000001 1.2 -0.019305002760932336
1.44 1.2 -0.01978236384606544
1.5 1.2 -0.020186133450322795
1.56 1.2 -0.020513166506707023
1.62 1.2 -0.020761437711509966
1.68 1.2 -0.020930009622509193
1.74 1.2 -0.021018980048676014
1.8 1.2 -0.021029412381202327
1.86 1.2 -0.020963252572116925
1.92 1.2 -0.020823236367142187
1.98 1.2 -0.02061279017926329
2.04 1.2 -0.02033592868278741
2.1 1.2 -0.019997151845385943
2.16 1.2 -0.019601343724433184
2.22 1.2 -0.01915367495586644
2.2800000000000002 1.2 -0.018659510476026667
2.34 1.2 -0.018124323652198338
2.4 1.2 -0.017553617664531042
2.46 1.2 -0.016952854685918395
2.52 1.2 -0.016327393149599082
2.58 1.2 -0.015682433176957226
2.64 1.2 -0.01502297005874502
2.7 1.2 -0.014353755539140695
2.7600000000000002 1.2 -0.013679266540400886
2.82 1.2 -0.013003680882657007
2.88 1.2 -0.012330859494823385
2.94 1.2 -0.011664334574949411
3.0 1.2 -0.011007303138095809

0.0 1.26 -0.002896151512066002
0.06 1.26 -0.002934182482892053
0.12 1.26 -0.003044717049393724
0.18 1.26 -0.0032239840484766785
0.24 1.26 -0.003469687191079355
0.3 1.26 -0.0037803430482918387
0.36 1.26 -0.00415472944686904
0.42 1.26 -0.004591433974242482
0.48 1.26 -0.005088497282766075
0.54 1.26 -0.0056431477943338516
0.6 1.26 -0.006251624368420951
0.66 1.26 -0.006909082309565022
0.72 1.26 -0.007609576339498591
0.78 1.26 -0.008346112276906764
0.84 1.26 -0.009110757467616689
0.9 1.26 -0.009894798704284268
0.96 1.26 -0.010688935595330507
1.02 1.26 -0.011483497141422808
1.08 1.26 -0.012268669644498596
1.1400000000000001 1.26 -0.013034724950080246
1.2 1.26 -0.013772239313728096
1.26 1.26 -0.014472294771359712
1.32 1.26 -0.015126656657749248
1.3800000000000001 1.26 -0.0157279227387895
1.44 1.26 -0.016269641195333893
1.5 1.26 -0.0167463963331832
1.56 1.26 -0.017153862331137682
1.62 1.26 -0.01748882653638609
1.68 1.26 -0.017749184754786415
1.74 1.26 -0.017933911662707663
1.8 1.26 -0.01804300990167967
1.86 1.26 -0.01807744163273814
1.92 1.26 -0.018039046356259556
1.98 1.26 -0.01793044868083091
2.04 1.26 -0.01775495948698283
2.1 1.26 -0.017516473612255324
2.16 1.26 -0.0172193668133565
2.22 1.26 -0.016868394364989808
2.2800000000000002 1.26 -0.016468593254406232
2.34 1.26 -0.01602518954223497
2.4 1.26 -0.015543512095633557
2.46 1.26 -0.015028913567270768
2.52 1.26 -0.014486699197835169
2.58 1.26 -0.013922063762671239
2.64 1.26 -0.013340036764696106
2.7 1.26 -0.01274543579438292
2.7600000000000002 1.26 -0.012142827830651565
2.82 1.26 -0.011536498140766058
2.88 1.26 -0.010930426349170078
2.94 1.26 -0.010328269181019322
3.0 1.26 -0.009733349342425892

0.0 1.32 -0.001338126436300192
0.06 1.32 -0.0013651006510121246
0.12 1.32 -0.0014440859670725127
0.18 1.32 -0.001573898805857332
0.24 1.32 -0.001754993683610148
0.3 1.32 -0.0019887444244952677
0.36 1.32 -0.0022768346937636946
0.42 1.32 -0.002620748161287577
0.48 1.32 -0.00302135424835216
0.54 1.32 -0.003478587669580018
0.6 1.32 -0.003991220063244707
0.66 1.32 -0.004556720756511259
0.72 1.32 -0.005171201759917103
0.78 1.32 -0.005829439893424949
0.84 1.32 -0.0065249668616490005
0.9 1.32 -0.007250216366677257
0.96 1.32 -0.007996716134682412
1.02 1.32 -0.008755312121684958
1.08 1.32 -0.009516412171101623
1.1400000000000001 1.32 -0.010270236982227277
1.2 1.32 -0.011007067332674524
1.26 1.32 -0.011717477968752221
1.32 1.32 -0.012392550310597437
1.3800000000000001 1.32 -0.013024057986714684
1.44 1.32 -0.01360462109688449
1.5 1.32 -0.014127826901478194
1.56 1.32 -0.014588316268625612
1.62 1.32 -0.014981836621695305
1.68 1.32 -0.015305263284744113
1.74 1.32 -0.015556592010725907
1.8 1.32 -0.01573490610177814
1.86 1.32 -0.015840321912102204
1.92 1.32 -0.01587391669044409
1.98 1.32 -0.01583764270535178
2.04 1.32 -0.01573423143856665
2.1 1.32 -0.015567091366138729
2.16 1.32 -0.015340202506295171
2.22 1.32 -0.015058010527309889
2.2800000000000002 1.32 -0.014725322802290393
2.34 1.32 -0.01434720839093005
2.4 1.32 -0.01392890353605102
2.46 1.32 -0.01347572389606689
2.52 1.32 -0.012992984400482297
2.58 1.32 -0.012485927318152828
2.64 1.32 -0.011959658868756934
2.7 1.32 -0.011419094486356505
2.7600000000000002 1.32 -0.010868912658263704
2.82 1.32 -0.010313517110057187
2.88 1.32 -0.009757006985327402
2.94 1.32 -0.009203154573245113
3.0 1.32 -0.00865539006499663

0.0 1.3800000000000001 -0.00048778035278384244
0.06 1.3800000000000001 -0.0005046511210438394
0.12 1.3800000000000001 -0.0005547468901756554
0.18 1.3800000000000001 -0.0006391437374663137
0.24 1.3800000000000001 -0.0007606938459179376
0.3 1.3800000000000001 -0.0009232634110441144
0.36 1.3800000000000001 -0.0011310774950278966
0.42 1.3800000000000001 -0.0013881626184227692
0.48 1.3800000000000001 -0.0016978841635725394
0.54 1.3800000000000001 -0.002062578291200821
0.6 1.3800000000000001 -0.0024832783178699944
0.66 1.3800000000000001 -0.0029595342574794794
0.72 1.3800000000000001 -0.003489322145628347
0.78 1.3800000000000001 -0.004069037332507968
0.84 1.3800000000000001 -0.004693563521132839
0.9 1.3800000000000001 -0.005356407219742011
0.96 1.3800000000000001 -0.006049885661365789
1.02 1.3800000000000001 -0.006765355233702979
1.08 1.3800000000000001 -0.0074934671025162465
1.1400000000000001 1.3800000000000001 -0.008224436985301975
1.2 1.3800000000000001 -0.008948316873796337
1.26 1.3800000000000001 -0.009655257813113672
1.32 1.3800000000000001 -0.010335754499347169
1.3800000000000001 1.3800000000000001 -0.010980864325431005
1.44 1.3800000000000001 -0.011582395459297467
1.5 1.3800000000000001 -0.012133060464167329
1.56 1.3800000000000001 -0.012626593772797087
1.62 1.3800000000000001 -0.013057832933343422
1.68 1.3800000000000001 -0.013422764906103472
1.74 1.3800000000000001 -0.01371853978250468
1.8 1.3800000000000001 -0.01394345511539849
1.86 1.3800000000000001 -0.014096914604387039
1.92 1.3800000000000001 -0.014179365195239189
1.98 1.3800000000000001 -0.014192216760111854
2.04 1.3800000000000001 -0.01413774846125609
2.1 1.3800000000000001 -0.01401900570213667
2.16 1.3800000000000001 -0.013839691272013099
2.22 1.3800000000000001 -0.013604053925405028
2.2800000000000002 1.3800000000000001 -0.013316777234591504
2.34 1.3800000000000001 -0.012982871134662259
2.4 1.3800000000000001 -0.012607568165027436
2.46 1.3800000000000001 -0.012196226012498297
2.52 1.3800000000000001 -0.011754237588660404
2.58 1.3800000000000001 -0.011286949534420316
2.64 1.3800000000000001 -0.01079958974050449
2.7 1.3800000000000001 -0.01029720420536739
2.7600000000000002 1.3800000000000001 -0.009784603320796415
2.82 1.3800000000000001 -0.009266317478822929
2.88 1.3800000000000001 -0.008746561728960418
2.94 1.3800000000000001 -0.008229209079657766
3.0 1.3800000000000001 -0.007717771929396111

0.0 1.44 -9.991609891078897e-5
0.06 1.44 -0.00010782226347952812
0.12 1.44 -0.00013224355256002412
0.18 1.44 -0.00017618708963998677
0.24 1.44 -0.0002445493176375113
0.3 1.44 -0.00034332284956430635
0.36 1.44 -0.00047890688212917876
0.42 1.44 -0.0006575123078885658
0.48 1.44 -0.000884659564036417
0.54 1.44 -0.0011647702625373654
0.6 1.44 -0.001500854095476587
0.66 1.44 -0.0018942913242413612
0.72 1.44 -0.00234470901243821
0.78 1.44 -0.0028499465580553575
0.84 1.44 -0.0034061034119571097
0.9 1.44 -0.004007659435860343
0.96 1.44 -0.004647656369955423
1.02 1.44 -0.005317927489285041
1.08 1.44 -0.006009361799527371
1.1400000000000001 1.44 -0.006712189064819627
1.2 1.44 -0.007416272527202579
1.26 1.44 -0.008111397282079661
1.32 1.44 -0.00878754380141039
1.3800000000000001 1.44 -0.009435137915825401
1.44 1.44 -0.010045270545660899
1.5 1.44 -0.010609882484491368
1.56 1.44 -0.011121911478740223
1.62 1.44 -0.01157540062653731
1.68 1.44 -0.011965568675393463
1.74 1.44 -0.012288844092630489
1.8 1.44 -0.0125428657981582
1.86 1.44 -0.012726454188204452
1.92 1.44 -0.012839556557901241
1.98 1.44 -0.01288317127759176
2.04 1.44 -0.012859255126256465
2.1 1.44 -0.012770618072305295
2.16 1.44 -0.012620809553849116
2.22 1.44 -0.012413999981928811
2.2800000000000002 1.44 -0.012154860801799044
2.34 1.44 -0.011848446025411793
2.4 1.44 -0.01150007771409476
2.46 1.44 -0.011115237460617645
2.52 1.44 -0.010699465506662847
2.58 1.44 -0.010258268743634566
2.64 1.44 -0.009797038487115198
2.7 1.44 -0.009320978591121947
2.7600000000000002 1.44 -0.00883504417878785
2.82 1.44 -0.00834389101118185
2.88 1.44 -0.007851835294881574
2.94 1.44 -0.007362823540392048
3.0 1.44 -0.006880411926122217

0.0 1.5 -7.185303488563021e-17
0.06 1.5 -1.5605145087264181e-7
0.12 1.5 -2.3515991961570455e-6
0.18 1.5 -1.1208032367396234e-5
0.24 1.5 -3.33256140320028e-5
0.3 1.5 -7.647024315823643e-5
0.36 1.5 -0.0001488596199178995
0.42 1.5 -0.0002585401628024514
0.48 1.5 -0.00041285351413585994
0.54 1.5 -0.0006179948584236431
0.6 1.5 -0.0008786659604960382
0.66 1.5 -0.0011978247560946243
0.72 1.5 -0.0015765311795281757
0.78 1.5 -0.0020138862077424317
0.84 1.5 -0.0025070582398328285
0.9 1.5 -0.0030513882292458492
0.96 1.5 -0.0036405626789660656
1.02 1.5 -0.00426684186240794
1.08 1.5 -0.004921329540697827
1.1400000000000001 1.5 -0.00559427004344212
1.2 1.5 -0.006275358841859466
1.26 1.5 -0.006954053601031813
1.32 1.5 -0.0076198740486457224
1.3800000000000001 1.5 -0.008262680716203707
1.44 1.5 -0.00887292456196449
1.5 1.5 -0.009441861542252338
1.56 1.5 -0.009961728240868899
1.62 1.5 -0.01042587659544567
1.68 1.5 -0.010828867497885263
1.74 1.5 -0.011166524540657303
1.8 1.5 -0.011435950402084836
1.86 1.5 -0.011635509302883588
1.92 1.5 -0.011764779631180776
1.98 1.5 -0.011824481244980395
2.04 1.5 -0.011816382149251334
2.1 1.5 -0.011743189243924123
2.16 1.5 -0.011608427685236173
2.22 1.5 -0.011416313131079797
2.2800000000000002 1.5 -0.011171620783547123
2.34 1.5 -0.010879554727023058
2.4 1.5 -0.010545620611746662
2.46 1.5 -0.010175504270063267
2.52 1.5 -0.00977495839070537
2.58 1.5 -0.009349698926826558
2.64 1.5 -0.008905312484599949
2.7 1.5 -0.008447175537052739
2.7600000000000002 1.5 -0.00798038593681023
2.82 1.5 -0.0075097068646297
2.88 1.5 -0.007039523050283059
2.94 1.5 -0.0065738088400707365
3.0 1.5 -0.0061161074621133476

0.0 1.56 -6.698349814530054e-5
0.06 1.56 -6.0600906421389975e-5
0.12 1.56 -4.402260365149814e-5
0.18 1.56 -2.318787253304429e-5
0.24 1.56 -6.082382760639531e-6
0.3 1.56 -1.914535261586871e-6
0.36 1.56 -2.0386479335448806e-5
0.42 1.56 -7.105123787794937e-5
0.48 1.56 -0.00016275540813683612
0.54 1.56 -0.00030317066787376607
0.6 1.56 -0.0004984182553500962
0.66 1.56 -0.0007527896739827234
0.72 1.56 -0.001068564786840222
0.78 1.56 -0.0014459257297596757
0.84 1.56 -0.0018829620897774584
0.9 1.56 -0.0023757598888894758
0.96 1.56 -0.0029185643318078523
1.02 1.56 -0.0035040042038491826
1.08 1.56 -0.004123364360580609
1.1400000000000001 1.56 -0.00476689199212187
1.2 1.56 -0.00542412227324783
1.26 1.56 -0.006084209577966382
1.32 1.56 -0.00673625155757269
1.3800000000000001 1.56 -0.007369594940818362
1.44 1.56 -0.007974113785367588
1.5 1.56 -0.008540452959680173
1.56 1.56 -0.00906023173927591
1.62 1.56 -0.00952620445131663
1.68 1.56 -0.009932377006996564
1.74 1.56 -0.010274079855680967
1.8 1.56 -0.010547999334473122
1.86 1.56 -0.010752170549994874
1.92 1.56 -0.010885935812221565
1.98 1.56 -0.010949873254669626
2.04 1.56 -0.010945700643347003
2.1 1.56 -0.010876159527650331
2.16 1.56 -0.010744884852364453
2.22 1.56 -0.010556264964163497
2.2800000000000002 1.56 -0.010315296640223754
2.34 1.56 -0.010027439369724134
2.4 1.56 -0.009698472656689043
2.46 1.56 -0.009334359606893187
2.52 1.56 -0.00894111953116311
2.58 1.56 -0.008524711758255303
2.64 1.56 -0.00809093231615758
2.7 1.56 -0.007645324622853728
2.7600000000000002 1.56 -0.007193104836568176
2.82 1.56 -0.006739102060258885
2.88 1.56 -0.006287713183481018
2.94 1.56 -0.005842871783249545
3.0 1.56 -0.0054080301993234756

0.0 1.62 -0.00021937679706141773
0.06 1.62 -0.00020761074293738514
0.12 1.62 -0.0001755572577755653
0.18 1.62 -0.00013020288595315795
0.24 1.62 -8.06279373756549e-5
0.3 1.62 -3.71808154570415e-5
0.36 1.62 -1.0741891905461834e-5
0.42 1.62 -1.2068333577122381e-5
0.48 1.62 -5.1219814229415376e-5
0.54 1.62 -0.00013706916639003491
0.6 1.62 -0.00027690323824411275
0.66 1.62 -0.00047611849905275576
0.72 1.62 -0.0007380139709413092
0.78 1.62 -0.0010636813660893428
0.84 1.62 -0.0014519892765218992
0.9 1.62 -0.0018996552197482754
0.96 1.62 -0.0024013965437997844
1.02 1.62 -0.002950148836481497
1.08 1.62 -0.0035373387042308413
1.1400000000000001 1.62 -0.004153196666995104
1.2 1.62 -0.004787095483347444
1.26 1.62 -0.0054278994516939755
1.32 1.62 -0.006064311064299106
1.3800000000000001 1.62 -0.006685202724817955
1.44 1.62 -0.007279922960353238
1.5 1.62 -0.007838568539751962
1.56 1.62 -0.008352216025874023
1.62 1.62 -0.008813108425444664
1.68 1.62 -0.009214794656304792
1.74 1.62 -0.009552221448752497
1.8 1.62 -0.009821778976938521
1.86 1.62 -0.01002130294064823
1.92 1.62 -0.010150036968801275
1.98 1.62 -0.0102085600910247
2.04 1.62 -0.01019868463232602
2.1 1.62 -0.010123330246552285
2.16 1.62 -0.009986379940809491
2.22 1.62 -0.009792523882096043
2.2800000000000002 1.62 -0.009547096546824842
2.34 1.62 -0.009255912401240771
2.4 1.62 -0.008925104812755498
2.46 1.62 -0.008560972314677392
2.52 1.62 -0.008169835704601537
2.58 1.62 -0.007757908773886473
2.64 1.62 -0.007331184765538527
2.7 1.62 -0.006895339962892685
2.7600000000000002 1.62 -0.006455655142948594
2.82 1.62 -0.006016955005542317
2.88 1.62 -0.005583565129693757
2.94 1.62 -0.005159285525313358
3.0 1.62 -0.0047473794520488345

0.0 1.68 -0.00040430105708323634
0.06 1.68 -0.0003882170530463239
0.12 1.68 -0.0003437354990283051
0.18 1.68 -0.00027864807813491536
0.24 1.68 -0.0002028695341414559
0.3 1.68 -0.0001276171724267002
0.36 1.68 -6.467453482664415e-5
0.42 1.68 -2.5730518543064803e-5
0.48 1.68 -2.1794177201434124e-5
0.54 1.68 -6.268990265946656e-5
0.6 1.68 -0.00015663917463428541
0.66 1.68 -0.0003099345729759797
0.72 1.68 -0.0005267099549136889
0.78 1.68 -0.0008088081055528985
0.84 1.68 -0.0011557441620381574
0.9 1.68 -0.001564760002956648
0.96 1.68 -0.002030961839551261
1.02 1.68 -0.002547530646951958
1.08 1.68 -0.0031059929840345857
1.1400000000000001 1.68 -0.003696538270870182
1.2 1.68 -0.004308367774168386
1.26 1.68 -0.004930060397645769
1.32 1.68 -0.005549940848090047
1.3800000000000001 1.68 -0.0061564367770899865
1.44 1.68 -0.006738412986184832
1.5 1.68 -0.0072854726175420916
1.56 1.68 -0.00778821731586412
1.62 1.68 -0.008238460525593008
1.68 1.68 -0.008629390275928428
1.74 1.68 -0.00895567991442654
1.8 1.68 -0.009213547204640524
1.86 1.68 -0.009400763948657092
1.92 1.68 -0.00951661979245954
1.98 1.68 -0.009561845096646138
2.04 1.68 -0.009538498695517981
2.1 1.68 -0.009449827022408996
2.16 1.68 -0.009300101454985178
2.22 1.68 -0.0090944408442817
2.2800000000000002 1.68 -0.008838626054308884
2.34 1.68 -0.008538912979087404
2.4 1.68 -0.008201849949772234
2.46 1.68 -0.00783410472945999
2.52 1.68 -0.007442305454773752
2.58 1.68 -0.0070328989619749755
2.64 1.68 -0.0066120289734429155
2.7 1.68 -0.006185435660152064
2.7600000000000002 1.68 -0.005758377177269669
2.82 1.68 -0.0053355729289088745
2.88 1.68 -0.004921167583792512
2.94 1.68 -0.004518714257718617
3.0 1.68 -0.004131174814196979

0.0 1.74 -0.0005891029057404142
0.06 1.74 -0.0005696584365572032
0.12 1.74 -0.000515489871023813
0.18 1.74 -0.00043498125101170917
0.24 1.74 -0.00033865297884172566
0.3 1.74 -0.0002383525464675097
0.36 1.74 -0.00014652394412368775
0.42 1.74 -7.554679069871124e-5
0.48 1.74 -3.7145576627838296e-5
0.54 1.74 -4.1874180424274695e-5
0.6 1.74 -9.868258757999276e-5
0.66 1.74 -0.00021457250381388466
0.72 1.74 -0.0003943469837569612
0.78 1.74 -0.0006404567721695801
0.84 1.74 -0.000952943146380663
0.9 1.74 -0.0013294739524291805
0.96 1.74 -0.0017654664879373826
1.02 1.74 -0.0022542881023980815
1.08 1.74 -0.0027875230186622485
1.1400000000000001 1.74 -0.0033552920440135018
1.2 1.74 -0.003946610608725174
1.26 1.74 -0.004549769976461445
1.32 1.74 -0.005152726507807763
1.3800000000000001 1.74 -0.005743484485766807
1.44 1.74 -0.006310459163535717
1.5 1.74 -0.0068428082842200665
1.56 1.74 -0.007330722251501733
1.62 1.74 -0.007765665296974019
1.68 1.74 -0.008140562292149897
1.74 1.74 -0.008449928194556765
1.8 1.74 -0.008689939409351055
1.86 1.74 -0.008858448511564013
1.92 1.74 -0.008954945740504785
1.98 1.74 -0.008980472388412961
2.04 1.74 -0.008937492612039336
2.1 1.74 -0.008829731261479333
2.16 1.74 -0.008661986020502823
2.22 1.74 -0.00843992247571476
2.2800000000000002 1.74 -0.008169860682193643
2.34 1.74 -0.007858561391060268
2.4 1.74 -0.007513019386419666
2.46 1.74 -0.007140270397219861
2.52 1.74 -0.0067472168684517215
2.58 1.74 -0.006340476569094111
2.64 1.74 -0.0059262566583001735
2.7 1.74 -0.00551025450163438
2.7600000000000002 1.74 -0.005097585293517909
2.82 1.74 -0.004692735456355533
2.88 1.74 -0.0042995398918391345
2.94 1.74 -0.003921180479575631
3.0 1.74 -0.0035602027596001325

0.0 1.8 -0.0007550775498790597
0.06 1.8 -0.000733114639492999
0.12 1.8 -0.0006716714559592028
0.18 1.8 -0.0005795404050917432
0.24 1.8 -0.00046764960537363517
0.3 1.8 -0.0003482698585137402
0.36 1.8 -0.00023429478754593148
0.42 1.8 -0.0001385848768537974
0.48 1.8 -7.337581415872231e-5
0.54 1.8 -4.9756580367892636e-5
0.6 1.8 -7.722477345025391e-5
0.66 1.8 -0.00016332669082769248
0.72 1.8 -0.0003133883889187534
0.78 1.8 -0.0005303417479299546
0.84 1.8 -0.0008146468383805758
0.9 1.8 -0.001164308885743246
0.96 1.8 -0.001574985085674513
1.02 1.8 -0.0020401736222643557
1.08 1.8 -0.0025514746402411984
1.1400000000000001 1.8 -0.003098910741842873
1.2 1.8 -0.0036712929107553674
1.26 1.8 -0.00425661666817404
1.32 1.8 -0.004842472768467688
1.3800000000000001 1.8 -0.005416456845223459
1.44 1.8 -0.00596656309949549
1.5 1.8 -0.006481548337248816
1.56 1.8 -0.0069512543519486755
1.62 1.8 -0.007366878736893865
1.68 1.8 -0.00772118661482004
1.74 1.8 -0.008008658394136673
1.8 1.8 -0.00822557139802251
1.86 1.8 -0.00837001595339951
1.92 1.8 -0.008441849155869744
1.98 1.8 -0.008442591927720441
2.04 1.8 -0.008375277047977933
2.1 1.8 -0.008244257457729215
2.16 1.8 -0.008054985252890655
2.22 1.8 -0.007813772321497726
2.2800000000000002 1.8 -0.007527543549761242
2.34 1.8 -0.007203592935393079
2.4 1.8 -0.006849351870708325
2.46 1.8 -0.0064721773874108785
2.52 1.8 -0.006079166409722539
2.58 1.8 -0.005677000175434658
2.64 1.8 -0.005271821088603976
2.7 1.8 -0.004869142484283061
2.7600000000000002 1.8 -0.00447379021445491
2.82 1.8 -0.004089873676553076
2.88 1.8 -0.003720782941754212
2.94 1.8 -0.00336920800951036
3.0 1.8 -0.003037175901029693

0.0 1.86 -0.0008928693000367846
0.06 1.86 -0.000869114697851323
0.12 1.86 -0.0008024802754191202
0.18 1.86 -0.0007020100904587517
0.24 1.86 -0.0005788712723900827
0.3 1.86 -0.0004455813040885613
0.36 1.86 -0.0003153030271168687
0.42 1.86 -0.0002011977295915323
0.48 1.86 -0.00011583659232066161
0.54 1.86 -7.067605090524378e-5
0.6 1.86 -7.560493113450657e-5
0.66 1.86 -0.00013857154126814463
0.72 1.86 -0.00026529790228195483
0.78 1.86 -0.00045908640142760507
0.84 1.86 -0.0007207216793620731
0.9 1.86 -0.0010484677475554997
0.96 1.86 -0.0014381573752745395
1.02 1.86 -0.0018833678469434886
1.08 1.86 -0.002375674409200774
1.1400000000000001 1.86 -0.002904970219960798
1.2 1.86 -0.003459839478205286
1.26 1.86 -0.004027968735287952
1.32 1.86 -0.00459658023311393
1.3800000000000001 1.86 -0.005152870534257074
1.44 1.86 -0.005684437742377137
1.5 1.86 -0.006179681281193966
1.56 1.86 -0.0066281595113233316
1.62 1.86 -0.007020892397634538
1.68 1.86 -0.007350598947336783
1.74 1.86 -0.007611862137537001
1.8 1.86 -0.007801217418355675
1.86 1.86 -0.007917164452731924
1.92 1.86 -0.007960105342341709
1.98 1.86 -0.007932215974790985
2.04 1.86 -0.007837260091269567
2.1 1.86 -0.0076803580157757114
2.16 1.86 -0.0074677235482739435
2.22 1.86 -0.007206383208137882
2.2800000000000002 1.86 -0.0069038917997606255
2.34 1.86 -0.006568057217366336
2.4 1.86 -0.006206685641501691
2.46 1.86 -0.005827355992286576
2.52 1.86 -0.0054372299140069075
2.58 1.86 -0.005042900898437862
2.64 1.86 -0.004650283618455214
2.7 1.86 -0.004264542308776766
2.7600000000000002 1.86 -0.0038900552158439693
2.82 1.86 -0.003530410807192045
2.88 1.86 -0.003188430592927944
2.94 1.86 -0.0028662130350511125
3.0 1.86 -0.0025651930394215957

0.0 1.92 -0.0009991703925294703
0.06 1.92 -0.0009742407968079027
0.12 1.92 -0.0009041838848929459
0.18 1.92 -0.0007981638446502487
0.24 1.92 -0.0006674451278368056
0.3 1.92 -0.00052464327065234
0.36 1.92 -0.0003830381303883959
0.42 1.92 -0.0002559394667943396
0.48 1.92 -0.0001561048960693207
0.54 1.92 -9.521571957869892e-5
0.6 1.92 -8.341866872607521e-5
0.66 1.92 -0.0001289422276915961
0.72 1.92 -0.000237795529546682
0.78 1.92 -0.000413556279820532
0.84 1.92 -0.0006572520257017486
0.9 1.92 -0.000967336561010642
0.96 1.92 -0.0013397604905356693
1.02 1.92 -0.001768132095619796
1.08 1.92 -0.0022439617507211303
1.1400000000000001 1.92 -0.0027569803332585675
1.2 1.92 -0.0032955194392931776
1.26 1.92 -0.003846938862717302
1.32 1.92 -0.004398084821714584
1.3800000000000001 1.92 -0.004935760940360601
1.44 1.92 -0.0054471931408662235
1.5 1.92 -0.005920469499004343
1.56 1.92 -0.006344936873621795
1.62 1.92 -0.006711537818870575
1.68 1.92 -0.007013073946075061
1.74 1.92 -0.0072443854635526415
1.8 1.92 -0.007402440935733647
1.86 1.92 -0.00748633611877313
1.92 1.92 -0.007497205714944561
1.98 1.92 -0.007438056654067865
2.04 1.92 -0.007313535658033709
2.1 1.92 -0.0071296470166481
2.16 1.92 -0.006893438433946916
2.22 1.92 -0.00661267335893195
2.2800000000000002 1.92 -0.006295507408163169
2.34 1.92 -0.005950184479549154
2.4 1.92 -0.005584765224347392
2.46 1.92 -0.005206897038797769
2.52 1.92 -0.004823631031112727
2.58 1.92 -0.004441287859845999
2.64 1.92 -0.004065371206304223
2.7 1.92 -0.003700525127899211
2.7600000000000002 1.92 -0.0033505297365997227
2.82 1.92 -0.003018328564251431
2.88 1.92 -0.0027060805515661634
2.94 1.92 -0.0024152297197718134
3.0 1.92 -0.0021465861189901964

0.0 1.98 -0.0010744015209819121
0.06 1.98 -0.0010488118853843173
0.12 1.98 -0.000976810033604987
0.18 1.98 -0.0008675715399937218
0.24 1.98 -0.0007323409460714399
0.3 1.98 -0.0005837086048588978
0.36 1.98 -0.00043494482496300306
0.42 1.98 -0.0002993807685347227
0.48 1.98 -0.00018983577019075307
0.54 1.98 -0.00011809636220446357
0.6 1.98 -9.445504437208938e-5
0.66 1.98 -0.00012731775045598102
0.72 1.98 -0.00022288866084349662
0.78 1.98 -0.0003849398816049926
0.84 1.98 -0.0006146717999937445
0.9 1.98 -0.0009106677933520779
0.96 1.98 -0.0012689445136566432
1.02 1.98 -0.0016830962602270491
1.08 1.98 -0.0021445290379098537
1.1400000000000001 1.98 -0.0026427768262089362
1.2 1.98 -0.0031658894213596194
1.26 1.98 -0.003700878055882742
1.32 1.98 -0.004234201992888084
1.3800000000000001 1.98 -0.004752276633799401
1.44 1.98 -0.005241981618278266
1.5 1.98 -0.005691146218430171
1.56 1.98 -0.006088989321557149
1.62 1.98 -0.0064264926957490875
1.68 1.98 -0.006696689176642876
1.74 1.98 -0.0068948518815908025
1.8 1.98 -0.00701857633586224
1.86 1.98 -0.00706775407055094
1.92 1.98 -0.007044443240834568
1.98 1.98 -0.006952648434647181
2.04 1.98 -0.006798027414217628
2.1 1.98 -0.006587546482907694
2.16 1.98 -0.006329108125918249
2.22 1.98 -0.006031174424460767
2.2800000000000002 1.98 -0.005702407647560964
2.34 1.98 -0.005351345772819492
2.4 1.98 -0.00498612601911181
2.46 1.98 -0.004614264389004003
2.52 1.98 -0.004242494278575121
2.58 1.98 -0.0038766628699280405
2.64 1.98 -0.0035216805780437298
2.7 1.98 -0.0031815164187920606
2.7600000000000002 1.98 -0.0028592307949896357
2.82 1.98 -0.002557036749249674
2.88 1.98 -0.0022763810250978106
2.94 1.98 -0.0020180371024903112
3.0 1.98 -0.0017822035255960773

0.0 2.04 -0.0011211194374638367
0.06 2.04 -0.0010952929278053212
0.12 2.04 -0.0010225607885202355
0.18 2.04 -0.0009120214818231954
0.24 2.04 -0.000774804171276256
0.3 2.04 -0.000623373427691741
0.36 2.04 -0.00047088635135085456
0.42 2.04 -0.00033059105656629167
0.48 2.04 -0.00021526572180469432
0.54 2.04 -0.00013670311902722098
0.6 2.04 -0.00010524847075233663
0.66 2.04 -0.0001293996823599664
0.72 2.04 -0.00021547908084655731
0.78 2.04 -0.0003673851300029596
0.84 2.04 -0.00058643139914863
0.9 2.04 -0.0008712784470080588
0.96 2.04 -0.0012179622810838705
1.02 2.04 -0.0016200206554601467
1.08 2.04 -0.0020687156420611517
1.1400000000000001 2.04 -0.002553347620905231
1.2 2.04 -0.0030616520880256135
1.26 2.04 -0.0035802665500542737
1.32 2.04 -0.004095250440085395
1.3800000000000001 2.04 -0.004592636754597743
1.44 2.04 -0.005058990408009114
1.5 2.04 -0.005481945660332623
1.56 2.04 -0.005850693957337352
1.62 2.04 -0.006156394627323026
1.68 2.04 -0.006392484414095374
1.74 2.04 -0.006554867804697143
1.8 2.04 -0.00664197817609963
1.86 2.04 -0.00665470920789078
1.92 2.04 -0.0065962257666781245
1.98 2.04 -0.0064716724075836694
2.04 2.04 -0.006287804673872294
2.1 2.04 -0.006052572693027146
2.16 2.04 -0.005774687769227773
2.22 2.04 -0.005463200834503518
2.2800000000000002 2.04 -0.005127117249190936
2.34 2.04 -0.004775066343730686
2.4 2.04 -0.0044150372049351905
2.46 2.04 -0.004054185425173662
2.52 2.04 -0.0036987095710910743
2.58 2.04 -0.0033537914572309134
2.64 2.04 -0.0030235911322283216
2.7 2.04 -0.002711285774128983
2.7600000000000002 2.04 -0.0024191412537007953
2.82 2.04 -0.002148605673229011
2.88 2.04 -0.0019004154073416486
2.94 2.04 -0.001674705766237026
3.0 2.04 -0.001471120124882883

0.0 2.1 -0.001142952703292519
0.06 2.1 -0.0011172312888178561
0.12 2.1 -0.0010447508340795822
0.18 2.1 -0.0009344619218274586
0.24 2.1 -0.0007973019609923221
0.3 2.1 -0.0006455290342714459
0.36 2.1 -0.00049210354259162
0.42 2.1 -0.00035010606023085707
0.48 2.1 -0.00023219004643548223
0.54 2.1 -0.00015007380694286176
0.6 2.1 -0.00011407917739125871
0.66 2.1 -0.00013272587031182842
0.72 2.1 -0.0002123909133998195
0.78 2.1 -0.0003570424687777933
0.84 2.1 -0.0005680567455404775
0.9 2.1 -0.0008441257588408821
0.96 2.1 -0.0011812623087731717
1.02 2.1 -0.0015729066390784126
1.08 2.1 -0.002010136633581646
1.1400000000000001 2.1 -0.0024819799591947393
1.2 2.1 -0.002975822163226276
1.26 2.1 -0.0034778993949649596
1.32 2.1 -0.003973858351827099
1.3800000000000001 2.1 -0.0044493596966909445
1.44 2.1 -0.004890695260722067
1.5 2.1 -0.005285384749827809
1.56 2.1 -0.005622715412471582
1.62 2.1 -0.00589418909113039
1.68 2.1 -0.00609384581542354
1.74 2.1 -0.006218441594225399
1.8 2.1 -0.006267469646955055
1.86 2.1 -0.006243027660686447
1.92 2.1 -0.006149547011730831
1.98 2.1 -0.005993411388077519
2.04 2.1 -0.005782500315780385
2.1 2.1 -0.005525696759915416
2.16 2.1 -0.0052323970539603125
2.22 2.1 -0.004912056489343466
2.2800000000000002 2.1 -0.004573796120739206
2.34 2.1 -0.004226087141370477
2.4 2.1 -0.003876519955533906
2.46 2.1 -0.0035316569505608477
2.52 2.1 -0.0031969616697937893
2.58 2.1 -0.002876792907360611
2.64 2.1 -0.0025744501184702248
2.7 2.1 -0.0022922561505181395
2.7600000000000002 2.1 -0.0020316642081198585
2.82 2.1 -0.00179337770354069
2.88 2.1 -0.001577473796136522
2.94 2.1 -0.001383523661837656
3.0 2.1 -0.0012107046276583803

0.0 2.16 -0.0011439138753525384
0.06 2.16 -0.0011185688630061734
0.12 2.16 -0.0010471195007281174
0.18 2.16 -0.000938313055064469
0.24 2.16 -0.0008028353375750866
0.3 2.16 -0.0006526744989537559
0.36 2.16 -0.0005005282865578843
0.42 2.16 -0.000359242631137112
0.48 2.16 -0.00024127956668094916
0.54 2.16 -0.00015821821388238593
0.6 2.16 -0.00012029573596608136
0.66 2.16 -0.0001359968939251132
0.72 2.16 -0.00021170172696540263
0.78 2.16 -0.0003514013235581975
0.84 2.16 -0.0005564917930735628
0.9 2.16 -0.0008256564051311153
0.96 2.16 -0.0011548453056360861
1.02 2.16 -0.001537361001101403
1.08 2.16 -0.0019640555995539804
1.1400000000000001 2.16 -0.002423642255971292
1.2 2.16 -0.0029031181081349126
1.26 2.16 -0.0033882891073676274
1.32 2.16 -0.003864378770575013
1.3800000000000001 2.16 -0.004316693659712612
1.44 2.16 -0.004731309458916325
1.5 2.16 -0.005095734385993175
1.56 2.16 -0.005399503019768103
1.62 2.16 -0.005634654910931502
1.68 2.16 -0.005796059388467196
1.74 2.16 -0.0058815605813286815
1.8 2.16 -0.005891933484610668
1.86 2.16 -0.005830660541740177
1.92 2.16 -0.005703555781465018
1.98 2.16 -0.00551827725658558
2.04 2.16 -0.005283776372002718
2.1 2.16 -0.005009733864662418
2.16 2.16 -0.004706027210474884
2.22 2.16 -0.0043822646348437395
2.2800000000000002 2.16 -0.004047408814030079
2.34 2.16 -0.003709500927824522
2.4 2.16 -0.0033754847147247093
2.46 2.16 -0.0030511217046974245
2.52 2.16 -0.00274098330028625
2.58 2.16 -0.0024485027205579882
2.64 2.16 -0.0021760695201048777
2.7 2.16 -0.0019251507827037823
2.7600000000000002 2.16 -0.0016964254936300265
2.82 2.16 -0.001489921439623969
2.88 2.16 -0.001305146839740606
2.94 2.16 -0.0011412114935847343
3.0 2.16 -0.0009969343967646978

0.0 2.22 -0.0011279747765425329
0.06 2.22 -0.001103216841809855
0.12 2.22 -0.0010334041286276033
0.18 2.22 -0.000927038251766079
0.24 2.22 -0.0007945077381642677
0.3 2.22 -0.0006474821719725536
0.36 2.22 -0.0004983457698055327
0.42 2.22 -0.0003596576956575016
0.48 2.22 -0.00024363640124324881
0.54 2.22 -0.00016167092209285893
0.6 2.22 -0.0001238652875554961
0.66 2.22 -0.00013862413994736894
0.72 2.22 -0.00021228897391734161
0.78 2.22 -0.0003488354784774017
0.84 2.22 -0.0005496434482505959
0.9 2.22 -0.0008133515896293945
0.96 2.22 -0.0011358100533881347
1.02 2.22 -0.0015101432654803313
1.08 2.22 -0.0019269340379059778
1.1400000000000001 2.22 -0.0023745363847380613
1.2 2.22 -0.002839518378796642
1.26 2.22 -0.0033072274748639956
1.32 2.22 -0.003762459230562571
1.3800000000000001 2.22 -0.004190197246125717
1.44 2.22 -0.004576379209533065
1.5 2.22 -0.004908633637291093
1.56 2.22 -0.0051769269417074075
1.62 2.22 -0.005374063076456353
1.68 2.22 -0.0054959892340274985
1.74 2.22 -0.0055418801129255724
1.8 2.22 -0.005513997452261584
1.86 2.22 -0.005417346744054068
1.92 2.22 -0.0052591747595602855
1.98 2.22 -0.005048366010730167
2.04 2.22 -0.004794801470777301
2.1 2.22 -0.0045087388648759035
2.16 2.22 -0.00420026253337417
2.22 2.22 -0.0038788353061465367
2.2800000000000002 2.22 -0.003552968265400051
2.34 2.22 -0.003230009427201093
2.4 2.22 -0.0029160409699405744
2.46 2.22 -0.002615867352878443
2.52 2.22 -0.0023330733026582957
2.58 2.22 -0.0020701304523144184
2.64 2.22 -0.001828533419366531
2.7 2.22 -0.0016089493512382016
2.7600000000000002 2.22 -0.00141136866104737
2.82 2.22 -0.001235248266102019
2.88 2.22 -0.0010796417883592122
2.94 2.22 -0.0009433137249833101
3.0 2.22 -0.0008248365209709652

0.0 2.2800000000000002 -0.0010988217166253578
0.06 2.2800000000000002 -0.0010748101649252857
0.12 2.2800000000000002 -0.0010070923376915705
0.18 2.2800000000000002 -0.0009038929371740583
0.24 2.2800000000000002 -0.0007752695083789312
0.3 2.2800000000000002 -0.0006325370059666403
0.36 2.2800000000000002 -0.0004877280663386032
0.42 2.2800000000000002 -0.00035307573613633484
0.48 2.2800000000000002 -0.0002405151560576757
0.54 2.2800000000000002 -0.0001612061976780868
0.6 2.2800000000000002 -0.00012508227195313966
0.66 2.2800000000000002 -0.00014043264609825464
0.72 2.2800000000000002 -0.00021352733636344478
0.78 2.2800000000000002 -0.0003482954021556923
0.84 2.2800000000000002 -0.0005460694222484318
0.9 2.2800000000000002 -0.0008054110138075458
0.96 2.2800000000000002 -0.0011220341195468627
1.02 2.2800000000000002 -0.0014888438104527241
1.08 2.2800000000000002 -0.0018961076388445517
1.1400000000000001 2.2800000000000002 -0.00233177307571961
1.2 2.2800000000000002 -0.0027819372852715134
1.26 2.2800000000000002 -0.0032314638459870052
1.32 2.2800000000000002 -0.0036647252777659524
1.3800000000000001 2.2800000000000002 -0.004066431856492601
1.44 2.2800000000000002 -0.004422489040960735
1.5 2.2800000000000002 -0.004720811834218939
1.56 2.2800000000000002 -0.004952018739920262
1.62 2.2800000000000002 -0.005109933848120573
1.68 2.2800000000000002 -0.005191843904297349
1.74 2.2800000000000002 -0.005198485820027096
1.8 2.2800000000000002 -0.005133773921532209
1.86 2.2800000000000002 -0.005004308600480808
1.92 2.2800000000000002 -0.004818732493073179
1.98 2.2800000000000002 -0.00458701255503001
2.04 2.2800000000000002 -0.0043197253101897645
2.1 2.2800000000000002 -0.004027410168787679
2.16 2.2800000000000002 -0.0037200362066315746
2.22 2.2800000000000002 -0.003406605996385154
2.2800000000000002 2.2800000000000002 -0.0030949001486735832
2.34 2.2800000000000002 -0.0027913508554007274
2.4 2.2800000000000002 -0.0025010229984147453
2.46 2.2800000000000002 -0.002227677022171475
2.52 2.2800000000000002 -0.001973887672695661
2.58 2.2800000000000002 -0.0017411954671914082
2.64 2.2800000000000002 -0.0015302720366811916
2.7 2.2800000000000002 -0.0013410852143368288
2.7600000000000002 2.2800000000000002 -0.0011730542066182474
2.82 2.2800000000000002 -0.0010251889830178039
2.88 2.2800000000000002 -0.000896210998526244
2.94 2.2800000000000002 -0.000784654529335273
3.0 2.2800000000000002 -0.0006889493566558822

0.0 2.34 -0.0010597307479663844
0.06 2.34 -0.0010365818696792246
0.12 2.34 -0.0009712937928086887
0.18 2.34 -0.0008717923107410503
0.24 2.34 -0.000747780340726693
0.3 2.34 -0.0006101927094620361
0.36 2.34 -0.0004706832296913594
0.42 2.34 -0.00034113026447448906
0.48 2.34 -0.00023315642925060036
0.54 2.34 -0.0001576633682474074
0.6 2.34 -0.0001243856929952287
0.66 2.34 -0.00014147042315920748
0.72 2.34 -0.00021509040687361534
0.78 2.34 -0.0003491026986040255
0.84 2.34 -0.0005447659488617694
0.9 2.34 -0.0008005344217056124
0.96 2.34 -0.0011119498405172173
1.02 2.34 -0.0014716549689225168
1.08 2.34 -0.0018695533179323414
1.1400000000000001 2.34 -0.0022931359780868415
1.2 2.34 -0.002727987683381592
1.26 2.34 -0.0031584688065580914
1.32 2.34 -0.003568548388769882
1.3800000000000001 2.34 -0.003942737847317088
1.44 2.34 -0.004267050229347758
1.5 2.34 -0.0045298919581409965
1.56 2.34 -0.004722789195331112
1.62 2.34 -0.0048408633419785635
1.68 2.34 -0.004882999816511894
1.74 2.34 -0.004851696119794091
1.8 2.34 -0.004752620445810231
1.86 2.34 -0.00459395059841299
1.92 2.34 -0.00438558663057126
1.98 2.34 -0.004138335793254281
2.04 2.34 -0.003863156525558568
2.1 2.34 -0.0035705246850253826
2.16 2.34 -0.0032699569751207963
2.22 2.34 -0.002969699904431675
2.2800000000000002 2.34 -0.0026765718506656217
2.34 2.34 -0.0023959326583372696
2.4 2.34 -0.002131749366353564
2.46 2.34 -0.00188672658209229
2.52 2.34 -0.0016624736868520822
2.58 2.34 -0.0014596866030600357
2.64 2.34 -0.001278327842510002
2.7 2.34 -0.0011177940654334857
2.7600000000000002 2.34 -0.000977064939700143
2.82 2.34 -0.0008548305535951517
2.88 2.34 -0.0007495970641420479
2.94 2.34 -0.0006597718186689995
3.0 2.34 -0.0005837300665006205

0.0 2.4 -0.0010135205149437126
0.06 2.4 -0.0009913149866246699
0.12 2.4 -0.0009286893726088626
0.18 2.4 -0.0008332562306539117
0.24 2.4 -0.0007143485448780006
0.3 2.4 -0.0005825043047897933
0.36 2.4 -0.000448980270464214
0.42 2.4 -0.0003252805742890556
0.48 2.4 -0.00022269490471027765
0.54 2.4 -0.0001518460220048883
0.6 2.4 -0.0001222493676247393
0.66 2.4 -0.0001418898597475361
0.72 2.4 -0.0002168234947816363
0.78 2.4 -0.00035081467755334743
0.84 2.4 -0.0005450245733502467
0.9 2.4 -0.0007977711322638869
0.96 2.4 -0.0011043871859818203
1.02 2.4 -0.0014572079063172928
1.08 2.4 -0.0018457209760662898
1.1400000000000001 2.4 -0.0022569095403183327
1.2 2.4 -0.00267580684023651
1.26 2.4 -0.003086260763281482
1.32 2.4 -0.0034718769069037097
1.3800000000000001 2.4 -0.0038170739124497514
1.44 2.4 -0.00410815202703608
1.5 2.4 -0.004334254573968541
1.56 2.4 -0.0044881011098883775
1.62 2.4 -0.004566395068606557
1.68 2.4 -0.004569855057007757
1.74 2.4 -0.004502877710948618
1.8 2.4 -0.004372896736219054
1.86 2.4 -0.0041895436655230755
1.92 2.4 -0.003963732583013594
1.98 2.4 -0.0037067829586472194
2.04 2.4 -0.0034296679428369036
2.1 2.4 -0.0031424396829337186
2.16 2.4 -0.002853847930694768
2.22 2.4 -0.0025711400909235373
2.2800000000000002 2.4 -0.0023000128800550104
2.34 2.4 -0.002044677710206641
2.4 2.4 -0.001808001647097999
2.46 2.4 -0.0015916904941149963
2.52 2.4 -0.0013964876341041352
2.58 2.4 -0.0012223697800430365
2.64 2.4 -0.001068727556175049
2.7 2.4 -0.0009345242912182394
2.7600000000000002 2.4 -0.0008184304307928173
2.82 2.4 -0.0007189336972579802
2.88 2.4 -0.0006344267859562914
2.94 2.4 -0.0005632752555710631
3.0 2.4 -0.0005038685897268464

0.0 2.46 -0.0009625531716898853
0.06 2.46 -0.0009413425155911004
0.12 2.46 -0.0008815284492786066
0.18 2.46 -0.0007904022495014232
0.24 2.46 -0.000676918509770631
0.3 2.46 -0.0005512089107432441
0.36 2.46 -0.0004241223762478157
0.42 2.46 -0.00030677673145799685
0.48 2.46 -0.00021011565320836162
0.54 2.46 -0.00014446935272816806
0.6 2.46 -0.00011912022546876601
0.66 2.46 -0.00014187704651739958
0.72 2.46 -0.00021866418373252654
0.78 2.46 -0.000353136469653643
0.84 2.46 -0.0005463362409662121
0.9 2.46 -0.000796416588875583
0.96 2.46 -0.0010984633296454598
1.02 2.46 -0.0014444558920461118
1.08 2.46 -0.0018234113969896632
1.1400000000000001 2.46 -0.002221752928799831
1.2 2.46 -0.002623928520150061
1.26 2.46 -0.0030132792871646
1.32 2.46 -0.003373114513133179
1.3800000000000001 2.46 -0.003687904495882178
1.44 2.46 -0.003944460105422891
1.5 2.46 -0.004132945399797468
1.56 2.46 -0.0042475780386286716
1.62 2.46 -0.004286915102816286
1.68 2.46 -0.004253691210467575
1.74 2.46 -0.004154253582524163
1.8 2.46 -0.003997703719908729
1.86 2.46 -0.003794891340395073
1.92 2.46 -0.0035574075959376415
1.98 2.46 -0.003296696963737824
2.04 2.46 -0.0030233632966343784
2.1 2.46 -0.0027466992688888374
2.16 2.46 -0.0024744303454589793
2.22 2.46 -0.002212639512374161
2.2800000000000002 2.46 -0.0019658275371018177
2.34 2.46 -0.0017370626539159103
2.4 2.46 -0.0015281793872253232
2.46 2.46 -0.0013399951404311277
2.52 2.46 -0.001172522563102459
2.58 2.46 -0.0010251640124635977
2.64 2.46 -0.0008968809690989154
2.7 2.46 -0.0007863359571587834
2.7600000000000002 2.46 -0.0006920075792971026
2.82 2.46 -0.0006122810544624271
2.88 2.46 -0.00054551749973261
2.94 2.46 -0.0004901054339792169
3.0 2.46 -0.0004444978410643614

0.0 2.52 -0.0009087632334775902
0.06 2.52 -0.0008885753850444818
0.12 2.52 -0.0008316542915746178
0.18 2.52 -0.0007449669889709039
0.24 2.52 -0.0006370867819077958
0.3 2.52 -0.0005177354655463894
0.36 2.52 -0.000397349429211129
0.42 2.52 -0.0002866542401754403
0.48 2.52 -0.00019624049580115193
0.54 2.52 -0.00013613795241791264
0.6 2.52 -0.00011538743105462948
0.66 2.52 -0.00014161227963408826
0.72 2.52 -0.0002205943997744657
0.78 2.52 -0.0003558649518058822
0.84 2.52 -0.0005483274582955497
0.9 2.52 -0.0007959412058549264
0.96 2.52 -0.0010935047109640707
1.02 2.52 -0.0014325902573055728
1.08 2.52 -0.0018016870972652037
1.1400000000000001 2.52 -0.0021866073469591087
1.2 2.52 -0.002571189216413087
1.26 2.52 -0.0029382936510584006
1.32 2.52 -0.003271034944120627
1.3800000000000001 2.52 -0.003554123708473717
1.44 2.52 -0.003775149632116933
1.5 2.52 -0.0039256120112063945
1.56 2.52 -0.0040015321508689765
1.62 2.52 -0.004003552613741675
1.68 2.52 -0.003936525997144753
1.74 2.52 -0.0038086913854016072
1.8 2.52 -0.0036306020016710237
1.86 2.52 -0.0034139877024454398
1.92 2.52 -0.003170712799770104
1.98 2.52 -0.0029119384718799897
2.04 2.52 -0.0026475395146889937
2.1 2.52 -0.002385773684876453
2.16 2.52 -0.0021331671075898347
2.22 2.52 -0.001894562463222904
2.2800000000000002 2.52 -0.0016732744044958981
2.34 2.52 -0.00147130355168514
2.4 2.52 -0.0012895714917901767
2.46 2.52 -0.0011281508718512774
2.52 2.52 -0.000986474865314531
2.58 2.52 -0.0008635181625769522
2.64 2.52 -0.0007579471351589585
2.7 2.52 -0.00066824029090749
2.7600000000000002 2.52 -0.0005927820562006951
2.82 2.52 -0.0005299337584815088
2.88 2.52 -0.0004780858264611986
2.94 2.52 -0.00043569496632262026
3.0 2.52 -0.00040130961121724

0.0 2.58 -0.0008537009482097217
0.06 2.58 -0.0008345450028951951
0.12 2.58 -0.0007805442624430867
0.18 2.58 -0.0006983426269481664
0.24 2.58 -0.000596133670744843
0.3 2.58 -0.0004832304707379426
0.36 2.58 -0.00036965710031766635
0.42 2.58 -0.00026574588683152056
0.48 2.58 -0.00018173217644499912
0.54 2.58 -0.00012734206072846914
0.6 2.58 -0.00011137061385021175
0.66 2.58 -0.00014125031513189092
0.72 2.58 -0.00022261285500491497
0.78 2.58 -0.00035885364485035455
0.84 2.58 -0.0005507179881050737
0.9 2.58 -0.0007959412711332055
0.96 2.58 -0.0010889916481552876
1.02 2.58 -0.00142097941068531
1.08 2.58 -0.001779806834378767
1.1400000000000001 2.58 -0.0021506278251424145
1.2 2.58 -0.002516659965159055
1.26 2.58 -0.0028603382510192566
1.32 2.58 -0.003164724551981704
1.3800000000000001 2.58 -0.003415006586740879
1.44 2.58 -0.0035998622122317228
1.5 2.58 -0.003712456711707838
1.56 2.58 -0.0037508964502124026
1.62 2.58 -0.0037180712029768618
1.68 2.58 -0.0036209460352153986
1.74 2.58 -0.0034694696652310506
1.8 2.58 -0.003275318627734495
1.86 2.58 -0.0030506877105473907
1.92 2.58 -0.0028072822371016486
1.98 2.58 -0.0025555934093325233
2.04 2.58 -0.0023044688989816474
2.1 2.58 -0.0020609420279675598
2.16 2.58 -0.001830257934150571
2.22 2.58 -0.001616030081885602
2.2800000000000002 2.58 -0.001420468188768012
2.34 2.58 -0.0012446322085510452
2.4 2.58 -0.0010886814607940787
2.46 2.58 -0.00095210053104267
2.52 2.58 -0.0008338930948119385
2.58 2.58 -0.0007327413237127108
2.64 2.58 -0.0006471325091473394
2.7 2.58 -0.0005754566379578512
2.7600000000000002 2.58 -0.000516079482778149
2.82 2.58 -0.00046739581343085106
2.88 2.58 -0.00042786694560020187
2.94 2.58 -0.0003960462534242088
3.0 2.58 -0.00037059562845807213

0.0 2.64 -0.0007985815098748031
0.06 2.64 -0.0007804517311877157
0.12 2.64 -0.0007293561746801458
0.18 2.64 -0.0006516199107292677
0.24 2.64 -0.0005550618630857779
0.3 2.64 -0.00044859132256079885
0.36 2.64 -0.0003418241862552164
0.42 2.64 -0.0002447025403856753
0.48 2.64 -0.00016710824635502868
0.54 2.64 -0.00011846430698319257
0.6 2.64 -0.00010731938275784317
0.66 2.64 -0.00014091269731702108
0.72 2.64 -0.00022472034036175384
0.78 2.64 -0.0003619912099094041
0.84 2.64 -0.0005532928579006088
0.9 2.64 -0.000796104841116084
0.96 2.64 -0.0010845186004271798
1.02 2.64 -0.0014091241881251798
1.08 2.64 -0.0017571772580828881
1.1400000000000001 2.64 -0.0021131332033214626
1.2 2.64 -0.002459597670989661
1.26 2.64 -0.0027786688517034384
1.32 2.64 -0.003053546172735821
1.3800000000000001 2.64 -0.0032701799242511034
1.44 2.64 -0.003418676958821042
1.5 2.64 -0.0034941938459360326
1.56 2.64 -0.003497149082958015
1.62 2.64 -0.0034327414042657624
1.68 2.64 -0.0033099168591270104
1.74 2.64 -0.0031400292793446996
1.8 2.64 -0.0029354604017759398
1.86 2.64 -0.0027084160944020014
1.92 2.64 -0.0024700265400861674
1.98 2.64 -0.0022297872476494457
2.04 2.64 -0.0019953091908849214
2.1 2.64 -0.0017723088603904186
2.16 2.64 -0.0015647588411838475
2.22 2.64 -0.0013751273639075825
2.2800000000000002 2.64 -0.001204651598832674
2.34 2.64 -0.0010536073072715444
2.4 2.64 -0.0009215529406658859
2.46 2.64 -0.000807537909303987
2.52 2.64 -0.0007102725313740574
2.58 2.64 -0.0006282618055907549
2.64 2.64 -0.0005599074923438796
2.7 2.64 -0.0005035838238187508
2.7600000000000002 2.64 -0.00045769210134688997
2.82 2.64 -0.00042069890421184787
2.88 2.64 -0.0003911619024624423
2.94 2.64 -0.0003677464996729666
3.0 2.64 -0.0003492358174202033

0.0 2.7 -0.0007443347172956517
0.06 2.7 -0.0007272138910177617
0.12 2.7 -0.000678975420076664
0.18 2.7 -0.0006056323269581079
0.24 2.7 -0.000514636698258889
0.3 2.7 -0.00041450190957076545
0.36 2.7 -0.0003144429002304663
0.42 2.7 -0.0002240176579080042
0.48 2.7 -0.00015275945089004628
0.54 2.7 -0.00010979178168183967
0.6 2.7 -0.0001034190114806134
0.66 2.7 -0.00014068709985908505
0.72 2.7 -0.00022691286046609964
0.78 2.7 -0.000365188592010779
0.84 2.7 -0.0005558837880591686
0.9 2.7 -0.0007961877943962227
0.96 2.7 -0.0010797653170363203
1.02 2.7 -0.0013966248681572758
1.08 2.7 -0.0017333171629930174
1.1400000000000001 2.7 -0.002073569908795825
1.2 2.7 -0.002399411610465933
1.26 2.7 -0.0026927350806112394
1.32 2.7 -0.0029371188744136832
1.3800000000000001 2.7 -0.0031196056263301684
1.44 2.7 -0.003232086649233357
1.5 2.7 -0.0032720013487159655
1.56 2.7 -0.003242220931134806
1.62 2.7 -0.0031501908233920067
1.68 2.7 -0.0030065755653100575
1.74 2.7 -0.0028237255235202662
1.8 2.7 -0.00261425697317454
1.86 2.7 -0.002389939770717215
1.92 2.7 -0.0021609703827351547
1.98 2.7 -0.0019356125860139643
2.04 2.7 -0.0017201316109142105
2.1 2.7 -0.0015189282840528528
2.16 2.7 -0.0013347862152313303
2.22 2.7 -0.0011691642098270016
2.2800000000000002 2.7 -0.0010224880277537977
2.34 2.7 -0.0008944148019546587
2.4 2.7 -0.0007840577666332464
2.46 2.7 -0.0006901684045080702
2.52 2.7 -0.0006112786209088892
2.58 2.7 -0.0005458082317450906
2.64 2.7 -0.0004921439245722416
2.7 2.7 -0.0004486956822930638
2.7600000000000002 2.7 -0.00041393596747639374
2.82 2.7 -0.00038642607564272097
2.88 2.7 -0.0003648331625536726
2.94 2.7 -0.000347940627155925
3.0 2.7 -0.0003346538271431852

0.0 2.7600000000000002 -0.0006916519138469445
0.06 2.7600000000000002 -0.0006755141314548459
0.12 2.7600000000000002 -0.0006300597006353741
0.18 2.7600000000000002 -0.0005609982491528635
0.24 2.7600000000000002 -0.0004754249154035778
0.3 2.7600000000000002 -0.0003814672771174954
0.36 2.7600000000000002 -0.0002879489060183139
0.42 2.7600000000000002 -0.0002040522733143872
0.48 2.7600000000000002 -0.00013896938590498816
0.54 2.7600000000000002 -0.0001015301939288686
0.6 2.7600000000000002 -9.97990414496609e-5
0.66 2.7600000000000002 -0.00014063041741483136
0.72 2.7600000000000002 -0.0002291793404597468
0.78 2.7600000000000002 -0.00036837153414842594
0.84 2.7600000000000002 -0.0005583567579562275
0.9 2.7600000000000002 -0.0007959967634267129
0.96 2.7600000000000002 -0.0010744756067763755
1.02 2.7600000000000002 -0.001383156627761751
1.08 2.7600000000000002 -0.001707831192749465
1.1400000000000001 2.7600000000000002 -0.0020314864475063582
1.2 2.7600000000000002 -0.0023356419476190373
1.26 2.7600000000000002 -0.0026021654935429557
1.32 2.7600000000000002 -0.0028153086986914934
1.3800000000000001 2.7600000000000002 -0.0029635698890658605
1.44 2.7600000000000002 -0.003040970706222255
1.5 2.7600000000000002 -0.003047458566556843
1.56 2.7600000000000002 -0.0029883822690199083
1.62 2.7600000000000002 -0.0028732351689949556
1.68 2.7600000000000002 -0.0027140186805536385
1.74 2.7600000000000002 -0.0025236012139427636
1.8 2.7600000000000002 -0.0023143562443400986
1.86 2.7600000000000002 -0.002097221353483263
1.92 2.7600000000000002 -0.0018811897075681578
1.98 2.7600000000000002 -0.0016731607592733247
2.04 2.7600000000000002 -0.0014780424212128879
2.1 2.7600000000000002 -0.0012989992763205067
2.16 2.7600000000000002 -0.0011377629389970332
2.22 2.7600000000000002 -0.0009949474507901454
2.2800000000000002 2.7600000000000002 -0.0008703364886746762
2.34 2.7600000000000002 -0.0007631270241177714
2.4 2.7600000000000002 -0.0006721257415835378
2.46 2.7600000000000002 -0.0005959011924696105
2.52 2.7600000000000002 -0.0005328978189528603
2.58 2.7600000000000002 -0.00048151894053049903
2.64 2.7600000000000002 -0.0004401855228473336
2.7 2.7600000000000002 -0.0004073766851408428
2.7600000000000002 2.7600000000000002 -0.0003816568363484092
2.82 2.7600000000000002 -0.0003616932724467188
2.88 2.7600000000000002 -0.0003462671204155734
2.94 2.7600000000000002 -0.00033427971475763447
3.0 2.7600000000000002 -0.00032475584434897776

0.0 2.82 -0.0006410285297903461
0.06 2.82 -0.0006258414791982901
0.12 2.82 -0.0005830796646188607
0.18 2.82 -0.0005181593437822037
0.24 2.82 -0.000437830125414569
0.3 2.82 -0.0003498455773956374
0.36 2.82 -0.0002626492758097403
0.42 2.82 -0.00018505860840497035
0.48 2.82 -0.00012593351890938646
0.54 2.82 -9.381816484136162e-5
0.6 2.82 -9.654280631817253e-5
0.66 2.82 -0.0001407735655778524
0.72 2.82 -0.0002315018168038455
0.78 2.82 -0.00037147632897845085
0.84 2.82 -0.0005606035352143351
0.9 2.82 -0.0007953767345258038
0.96 2.82 -0.0010684415009024825
1.02 2.82 -0.001368451225105333
1.08 2.82 -0.0016803908218751024
1.1400000000000001 2.82 -0.0019865164292538
1.2 2.82 -0.002267947830283603
1.26 2.82 -0.0025067619855995062
1.32 2.82 -0.0026882256915619065
1.3800000000000001 2.82 -0.0028026717982761753
1.44 2.82 -0.002846558006893999
1.5 2.82 -0.0028224655900741416
1.56 2.82 -0.002738109642487096
1.62 2.82 -0.0026046997393746143
1.68 2.82 -0.0024351024588917863
1.74 2.82 -0.0022422010071907967
1.8 2.82 -0.0020376885776982683
1.86 2.82 -0.0018313599234228077
1.92 2.82 -0.0016308408284952502
1.98 2.82 -0.001441635570939436
2.04 2.82 -0.0012673655030370776
2.1 2.82 -0.0011100944741664078
2.16 2.82 -0.0009706690429763204
2.22 2.82 -0.0008490312426935522
2.2800000000000002 2.82 -0.0007444841478844113
2.34 2.82 -0.0006559051314671114
2.4 2.82 -0.0005819099733000642
2.46 2.82 -0.0005209748306153225
2.52 2.82 -0.0004715242044035912
2.58 2.82 -0.00043199267246883216
2.64 2.82 -0.00040086711077359874
2.7 2.82 -0.00037671485985226176
2.7600000000000002 2.82 -0.00035820206018482263
2.82 2.82 -0.0003441052915016028
2.88 2.82 -0.0003333187421637324
2.94 2.82 -0.0003248584041424297
3.0 2.82 -0.0003178642189958389

0.0 2.88 -0.0005928015113970151
0.06 2.88 -0.0005785283465368396
0.12 2.88 -0.0005383547061367467
0.18 2.88 -0.0004774144639335217
0.24 2.88 -0.0004021241976115938
0.3 2.88 -0.00031987644832895065
0.36 2.88 -0.00023874746190363067
0.42 2.88 -0.00016720133797973216
0.48 2.88 -0.00011377654472982723
0.54 2.88 -8.674056192001498e-5
0.6 2.88 -9.369671668284293e-5
0.66 2.88 -0.00014112676080411436
0.72 2.88 -0.00023385681681323595
0.78 2.88 -0.00037444744721748443
0.84 2.88 -0.0005625357448767463
0.9 2.88 -0.0007942018400151352
0.96 2.88 -0.00106149130104566
1.02 2.88 -0.0013522834002370405
1.08 2.88 -0.001650721117535982
1.1400000000000001 2.88 -0.0019383685380557616
1.2 2.88 -0.002196103035772113
1.26 2.88 -0.00240650045410232
1.32 2.88 -0.0025562225487993162
1.3800000000000001 2.88 -0.002637805494132754
1.44 2.88 -0.002650374538721436
1.5 2.88 -0.0025991433912273734
1.56 2.88 -0.0024939395262643525
1.62 2.88 -0.002347245451196282
1.68 2.88 -0.0021722736529205776
1.74 2.88 -0.0019814426164620393
1.8 2.88 -0.0017854066042399105
1.86 2.88 -0.0015926130468021137
1.92 2.88 -0.0014092624153070326
1.98 2.88 -0.001239520383440506
2.04 2.88 -0.0010858525312353322
2.1 2.88 -0.0009493896880415966
2.16 2.88 -0.0008302691781233773
2.22 2.88 -0.0007279258087056887
2.2800000000000002 2.88 -0.0006413251147314541
2.34 2.88 -0.0005691418835889433
2.4 2.88 -0.0005098918374370167
2.46 2.88 -0.00046202576568505
2.52 2.88 -0.0004239949753499472
2.58 2.88 -0.0003942956794636498
2.64 2.88 -0.00037149845489688774
2.7 2.88 -0.00035426746696556736
2.7600000000000002 2.88 -0.00034137290561923357
2.82 2.88 -0.00033169904206577976
2.88 2.88 -0.0003242494870114898
2.94 2.88 -0.0003181505876396813
3.0 2.88 -0.0003126534132481279

0.0 2.94 -0.0005471815220039544
0.06 2.94 -0.000533782375399572
0.12 2.94 -0.0004960837849793182
0.18 2.94 -0.00043894885403516804
0.24 2.94 -0.00036847434078941
0.3 2.94 -0.0002917055481748915
0.36 2.94 -0.00021636494897324027
0.42 2.94 -0.00015057610971455667
0.48 2.94 -0.00010256760584402064
0.54 2.94 -8.03403308679674e-5
0.6 2.94 -9.127868586823421e-5
0.66 2.94 -0.0001416845845936131
0.72 2.94 -0.00023621715474124666
0.78 2.94 -0.0003772361954698921
0.84 2.94 -0.000564080560399709
0.9 2.94 -0.0007923683648602597
0.96 2.94 -0.0010534804985931428
1.02 2.94 -0.0013344609738669883
1.08 2.94 -0.0016185922408479539
1.1400000000000001 2.94 -0.001886822210922905
1.2 2.94 -0.002119997277158874
1.26 2.94 -0.002301534559878806
1.32 2.94 -0.0024198903037003106
1.3800000000000001 2.94 -0.002470131114753678
1.44 2.94 -0.0024541737423137027
1.5 2.94 -0.0023797184812982715
1.56 2.94 -0.002258319658308418
1.62 2.94 -0.0021032151182972126
1.68 2.94 -0.0019274456567855182
1.74 2.94 -0.0017425526191673002
1.8 2.94 -0.0015578968350483703
1.86 2.94 -0.0013804841572504442
1.92 2.94 -0.0012151252666264653
1.98 2.94 -0.001064769147566243
2.04 2.94 -0.0009308921312770778
2.1 2.94 -0.0008138704029098363
2.16 2.94 -0.0007133004476874847
2.22 2.94 -0.0006282561075241096
2.2800000000000002 2.94 -0.000557484581751529
2.34 2.94 -0.0004995500371702622
2.4 2.94 -0.0004529353961943404
2.46 2.94 -0.00041611244005555504
2.52 2.94 -0.00038758890979839874
2.58 2.94 -0.0003659395460822513
2.64 2.94 -0.00034982634272220936
2.7 2.94 -0.0003380118461214858
2.7600000000000002 2.94 -0.00032936814834476656
2.82 2.94 -0.0003228832795088756
2.88 2.94 -0.00031766597225971714
2.94 2.94 -0.00031294921420429805
3.0 2.94 -0.00030809259737730744

0.0 3.0 -0.000504280155642013
0.06 3.0 -0.0004917133506350471
0.12 3.0 -0.00045637147831631886
0.18 3.0 -0.000402858843272427
0.24 3.0 -0.000336966011454883
0.3 3.0 -0.00026540532459365043
0.36 3.0 -0.0001955596039524294
0.42 3.0 -0.0001352252680450128
0.48 3.0 -9.233325419141687e-5
0.54 3.0 -7.462862594089997e-5
0.6 3.0 -8.928542009808963e-5
0.66 3.0 -0.0001424304765733074
0.72 3.0 -0.00023855371052458518
0.78 3.0 -0.0003797998927068516
0.84 3.0 -0.0005651774339563585
0.9 3.0 -0.0007897893269724942
0.96 3.0 -0.0010442848920421846
1.02 3.0 -0.0013148179605407303
1.08 3.0 -0.001583814941041438
1.1400000000000001 3.0 -0.0018317279522369993
1.2 3.0 -0.0020396412392009095
1.26 3.0 -0.0021921993227219084
1.32 3.0 -0.002280046875775338
1.3800000000000001 3.0 -0.002301031462351611
1.44 3.0 -0.002259850771880988
1.5 3.0 -0.0021663998055424915
1.56 3.0 -0.002033471226952131
1.62 3.0 -0.0018745139809425596
1.68 3.0 -0.0017019286572219508
1.74 3.0 -0.0015260654290776099
1.8 3.0 -0.0013548503980451143
1.86 3.0 -0.0011938537716410511
1.92 3.0 -0.0010466040679653213
1.98 3.0 -0.0009149962223309988
2.04 3.0 -0.0007996974225514599
2.1 3.0 -0.0007005014651693452
2.16 3.0 -0.0006166142060422427
2.22 3.0 -0.0005468708280904924
2.2800000000000002 3.0 -0.0004898941685107066
2.34 3.0 -0.0004442060509346634
2.4 3.0 -0.0004083032267516469
2.46 3.0 -0.0003807078704157623
2.52 3.0 -0.0003600005469436044
2.58 3.0 -0.0003448416344465515
2.64 3.0 -0.0003339855193327337
2.7 3.0 -0.0003262905234473802
2.7600000000000002 3.0 -0.0003207264456687937
2.82 3.0 -0.0003163807614589464
2.88 3.0 -0.000312463881263917
2.94 3.0 -0.00030831339239491913
3.0 3.0 -0.0003033968817680212


